Interplanetary Scintillation studies with the Murchison Wide-field Array II: Properties of sub-arcsecond compact sources at low radio frequencies

We report the first astrophysical application of the technique of wide-field Interplanetary Scintillation (IPS) with the Murchison Widefield Array (MWA). This powerful technique allows us to identify and measure sub-arcsecond compact components in low-frequency radio sources across large areas of sky without the need for long-baseline interferometry or ionospheric calibration. We present the results of a five-minute observation of a 30x30 sq. deg MWA field at 162 MHz with 0.5 second time resolution. Of the 2550 continuum sources detected in this field, 302 (12 per cent) show rapid fluctuations caused by IPS. We find that at least 32% of bright low-frequency radio sources contain a sub-arcsec compact component that contributes over 40% of the total flux density. Perhaps surprisingly, peaked-spectrum radio sources are the dominant population among the strongly-scintillating, low-frequency sources in our sample. While gamma-ray AGN are generally compact, flat-spectrum radio sources at higher frequencies, the 162 MHz properties of many of the Fermi blazars in our field are consistent with a compact component embedded within more extended low-frequency emission. The detection of a known pulsar in our field shows that the wide-field IPS technique is at the threshold of sensitivity needed to detect new pulsars using image plane analysis, and scaling the current MWA sensitivity to that expected for SKA-low implies that large IPS-based pulsar searches will be feasible with SKA. Calibration strategies for the SKA require a better knowledge of the space density of compact sources at low radio frequencies, which IPS observations can now provide.

==> ips2.csv <==
GLEAMname,RA,Dec,S162,ErrS162,Alpha_GLEAM,Flag_Alpha_GLEAM,ErrAlphaGLEAM,nNVSS,S1400,SolEl,Norm_SNR,SI,ErrSI,NSI,ErrNSI,Flag
J000003-282416,00:00:03.83,-28:24:16.83,0.425,0.02,-0.82,...,0.24,1,0.081,57.3,2.55,<0.36,...,<2.47,...,...
J000025-124341,00:00:25.17,-12:43:41.39,0.51,0.021,1.13,*,...,1,0.124,47.1,3.51,<0.38,...,<2.1,...,P
J000027-192808,00:00:27.32,-19:28:08.79,0.303,0.019,-1.11,...,0.34,1,0.021,51.2,3.08,<0.26,...,<1.57,...,...
J000027-331948,00:00:27.38,-33:19:48.30,0.689,0.018,-0.83,...,0.17,1,0.101,60.7,2.36,<0.19,...,<1.4,...,...
J000029-163613,00:00:29.27,-16:36:13.47,0.386,0.021,-0.76,...,0.32,1,0.089,49.4,2.85,<0.34,...,<1.99,...,...
J000040-142342,00:00:40.06,-14:23:42.61,2.11,0.022,-0.89,...,0.09,2,...,48.0,12.37,<0.1,...,<0.54,...,...
J000042-101337,00:00:42.29,-10:13:37.25,1.187,0.022,-0.89,...,0.12,1,0.192,45.6,5.7,<0.02,...,<0.11,...,...
J000042-342358,00:00:42.14,-34:23:58.33,2.757,0.018,-0.95,...,0.08,2,...,61.5,5.32,<0.08,...,<0.56,...,...
J000045-272248,00:00:45.36,-27:22:48.42,1.795,0.021,-0.91,...,0.09,1,0.234,56.4,10.08,<0.09,...,<0.6,...,...
J000057-105435,00:00:57.39,-10:54:35.00,4.775,0.023,-1.07,...,0.07,1,0.397,46.0,23.13,0.12,0.01,0.63,0.055,...
J000059-250501,00:00:59.77,-25:05:01.00,0.824,0.02,-0.97,...,0.14,1,0.13,54.8,5.89,<0.1,...,<0.65,...,...
J000105-165921,00:01:05.48,-16:59:21.29,4.618,0.021,-0.88,...,0.07,1,0.73,49.5,29.58,<0.04,...,<0.24,...,...
J000106-174125,00:01:06.49,-17:41:25.20,1.214,0.021,-0.53,...,0.13,1,0.447,50.0,7.91,0.17,0.023,1.0,0.133,A
J000107-294031,00:01:07.86,-29:40:31.44,0.598,0.02,-0.85,...,0.17,1,0.135,58.0,2.64,<0.32,...,<2.19,...,...
J000108-123321,00:01:08.58,-12:33:21.77,1.535,0.021,-0.84,...,0.1,2,...,46.9,7.05,<0.15,...,<0.83,...,...
J000117-301757,00:01:17.55,-30:17:57.49,0.541,0.02,-1.02,...,0.2,1,0.053,58.4,3.1,<0.35,...,<2.42,...,...
J000118-243411,00:01:18.50,-24:34:11.32,0.545,0.02,-1.02,...,0.19,1,0.072,54.4,3.34,<0.11,...,<0.74,...,...
J000124-043756,00:01:24.66,-04:37:56.45,2.45,0.019,-0.58,...,0.09,1,0.632,42.6,6.96,<0.18,...,<0.87,...,A
J000124-204002,00:01:24.55,-20:40:02.82,0.929,0.019,-0.81,...,0.14,1,0.169,51.8,6.71,<0.11,...,<0.69,...,...
J000125-132630,00:01:25.85,-13:26:30.41,1.778,0.021,-0.19,*,...,2,...,47.3,10.57,0.16,0.019,0.87,0.106,P
J000132-205823,00:01:32.69,-20:58:23.58,0.224,0.022,-0.64,...,0.47,1,0.05,52.0,2.6,<0.34,...,<2.1,...,...
J000141-154034,00:01:41.42,-15:40:34.92,2.035,0.021,-0.74,...,0.09,1,0.436,48.6,11.5,<0.03,...,<0.19,...,...
J000143-305731,00:01:43.56,-30:57:31.03,2.919,0.019,-0.84,...,0.08,1,0.524,58.8,12.36,<0.08,...,<0.58,...,...
J000152-312521,00:01:52.08,-31:25:21.88,0.728,0.018,-1.04,...,0.14,1,0.076,59.1,2.89,<0.34,...,<2.38,...,...
J000153-302509,00:01:53.31,-30:25:09.87,0.577,0.019,-0.67,...,0.2,1,0.174,58.4,2.76,<0.37,...,<2.55,...,...
J000206-302007,00:02:06.59,-30:20:07.42,0.678,0.019,-0.73,...,0.18,1,0.125,58.3,2.54,<0.32,...,<2.21,...,...
J000212-215307,00:02:12.00,-21:53:07.00,1.504,0.019,-0.82,...,0.1,1,0.37,52.5,10.9,<0.07,...,<0.45,...,A
J000215-282503,00:02:15.80,-28:25:03.01,0.539,0.019,-1.1,...,0.18,1,0.061,56.9,2.52,<0.26,...,<1.75,...,...
J000217-253912,00:02:17.85,-25:39:12.94,1.53,0.02,-0.65,...,0.1,1,0.405,55.0,11.0,<0.09,...,<0.56,...,...
J000217-333118,00:02:17.33,-33:31:18.17,1.104,0.017,-0.87,...,0.11,1,0.155,60.6,3.61,<0.23,...,<1.65,...,...
J000221-140641,00:02:21.51,-14:06:41.69,3.262,0.022,-0.63,...,0.08,1,0.824,47.5,20.39,<0.08,...,<0.43,...,A
J000225-074332,00:02:25.52,-07:43:32.59,2.063,0.019,-1.04,...,0.09,1,0.248,43.9,8.44,<0.16,...,<0.83,...,...
J000228-170810,00:02:28.84,-17:08:10.96,0.393,0.021,-0.9,...,0.31,1,0.058,49.4,3.57,<0.26,...,<1.53,...,...
J000237-155154,00:02:37.66,-15:51:54.21,0.532,0.022,-0.53,...,0.26,1,0.127,48.5,2.86,<0.39,...,<2.19,...,...
J000241-195249,00:02:41.15,-19:52:49.59,0.455,0.019,-0.98,...,0.24,1,0.06,51.1,3.33,<0.21,...,<1.28,...,...
J000245-302825,00:02:45.87,-30:28:25.34,2.915,0.019,-0.87,...,0.08,1,0.462,58.3,11.04,<0.1,...,<0.66,...,...
J000246-154759,00:02:46.22,-15:47:59.04,0.633,0.022,-0.65,...,0.21,1,0.148,48.5,4.39,<0.13,...,<0.76,...,...
J000251-174050,00:02:51.42,-17:40:50.41,0.467,0.021,-0.89,...,0.26,1,0.068,49.6,3.24,<0.34,...,<2.01,...,...
J000255-212540,00:02:55.81,-21:25:40.64,0.4,0.018,-0.95,...,0.24,2,...,52.0,3.9,<0.29,...,<1.78,...,...
J000258-150857,00:02:58.81,-15:08:57.93,0.337,0.022,-1.08,...,0.34,1,0.024,48.0,3.0,<0.31,...,<1.74,...,...
J000302-311814,00:03:02.60,-31:18:14.56,0.679,0.018,-0.95,...,0.18,2,...,58.9,2.86,<0.18,...,<1.24,...,...
J000304-182619,00:03:04.98,-18:26:19.42,0.528,0.018,-0.77,...,0.21,2,...,50.1,4.38,<0.23,...,<1.35,...,...
J000306-130752,00:03:06.76,-13:07:52.03,1.626,0.021,-0.77,...,0.1,1,0.239,46.8,9.11,<0.11,...,<0.59,...,...
J000309-144025,00:03:09.83,-14:40:25.58,3.274,0.021,-0.84,...,0.08,2,...,47.7,20.18,<0.03,...,<0.18,...,...
J000310-161503,00:03:10.20,-16:15:03.80,1.529,0.021,-0.63,...,0.11,1,0.384,48.7,10.0,<0.13,...,<0.73,...,...
J000312-355630,00:03:12.91,-35:56:30.23,5.011,0.018,-1.13,...,0.07,1,0.515,62.3,8.46,<0.06,...,<0.46,...,...
J000315-153012,00:03:15.73,-15:30:12.02,1.452,0.022,-0.84,...,0.11,1,0.257,48.2,9.75,<0.12,...,<0.68,...,...
J000322-120250,00:03:22.87,-12:02:50.03,1.234,0.022,-0.86,...,0.11,1,0.224,46.1,7.2,<0.08,...,<0.44,...,...
J000322-172708,00:03:22.07,-17:27:08.75,10.307,0.021,-0.68,...,0.07,1,2.415,49.4,70.83,0.04,0.003,0.23,0.018,A
J000325-272636,00:03:25.35,-27:26:36.98,0.536,0.021,-0.75,...,0.2,1,0.144,56.1,3.28,<0.17,...,<1.11,...,...
J000327-154702,00:03:27.19,-15:47:02.87,2.015,0.022,-0.72,...,0.09,1,0.527,48.3,14.14,<0.08,...,<0.46,...,A
J000327-225720,00:03:27.54,-22:57:20.53,0.776,0.02,-0.9,...,0.16,1,0.119,53.0,4.34,<0.23,...,<1.42,...,...
J000329-170629,00:03:29.27,-17:06:29.49,0.469,0.021,-0.82,...,0.25,1,0.096,49.1,2.81,<0.28,...,<1.59,...,...
J000334-151702,00:03:34.21,-15:17:02.46,1.294,0.022,-0.88,...,0.1,2,...,48.0,9.32,<0.1,...,<0.57,...,...
J000335-192501,00:03:35.19,-19:25:01.60,0.519,0.019,-0.83,...,0.22,1,0.107,50.6,3.97,<0.27,...,<1.63,...,...
J000339-220933,00:03:39.79,-22:09:33.32,0.627,0.019,-0.96,...,0.17,2,...,52.4,3.87,<0.28,...,<1.75,...,...
J000341-310355,00:03:41.13,-31:03:55.03,0.806,0.019,-0.73,...,0.15,1,0.207,58.6,3.52,<0.31,...,<2.15,...,...
J000342-115147,00:03:42.57,-11:51:47.84,2.281,0.022,-0.88,...,0.09,1,0.352,45.9,12.78,<0.07,...,<0.37,...,F
J000342-174024,00:03:42.71,-17:40:24.89,3.498,0.02,-1.05,...,0.08,1,0.349,49.5,23.48,<0.06,...,<0.33,...,...
J000342-213311,00:03:42.38,-21:33:11.93,0.335,0.018,-0.91,...,0.31,1,0.069,52.0,2.68,<0.16,...,<0.97,...,...
J000344-110822,00:03:44.76,-11:08:22.65,2.018,0.022,-0.91,...,0.09,1,0.353,45.5,10.01,<0.11,...,<0.58,...,...
J000347-232938,00:03:47.88,-23:29:38.50,3.04,0.021,-0.82,...,0.08,1,0.688,53.3,20.25,<0.03,...,<0.17,...,...
J000349-252045,00:03:49.87,-25:20:45.09,0.921,0.02,-0.88,...,0.11,1,0.163,54.5,6.94,<0.07,...,<0.43,...,...
J000351-142222,00:03:51.72,-14:22:22.89,1.148,0.02,-0.9,...,0.11,2,...,47.4,7.67,<0.07,...,<0.37,...,...
J000355-105305,00:03:55.88,-10:53:05.77,1.875,0.022,-0.65,...,0.1,1,0.398,45.3,8.28,<0.19,...,<1.01,...,...
J000355-305949,00:03:55.14,-30:59:49.85,4.473,0.019,-0.8,...,0.07,1,0.875,58.5,17.96,<0.08,...,<0.52,...,...
J000359-270606,00:03:59.44,-27:06:06.63,0.419,0.02,0.08,...,0.35,1,0.082,55.7,2.67,<0.37,...,<2.43,...,P
J000400-263714,00:04:00.50,-26:37:14.70,0.877,0.02,-0.87,...,0.13,1,0.149,55.4,5.5,<0.11,...,<0.71,...,...
J000402-230657,00:04:02.61,-23:06:57.47,2.023,0.02,-0.82,...,0.08,2,...,53.0,13.93,<0.07,...,<0.44,...,...
J000404-151802,00:04:04.74,-15:18:02.99,0.777,0.022,-0.94,...,0.13,1,0.166,47.9,4.83,<0.12,...,<0.67,...,...
J000406-250347,00:04:06.50,-25:03:47.81,0.88,0.02,-1.11,...,0.12,2,...,54.3,7.29,<0.07,...,<0.43,...,...
J000406-294010,00:04:06.64,-29:40:10.61,0.513,0.019,-0.81,...,0.21,1,0.105,57.5,2.36,<0.21,...,<1.43,...,...
J000410-330134,00:04:10.96,-33:01:34.98,0.767,0.016,-1.17,...,0.12,2,...,60.0,2.43,<0.26,...,<1.86,...,...
J000412-343110,00:04:12.03,-34:31:10.98,1.757,0.017,-1.07,...,0.1,1,0.209,61.1,3.91,<0.27,...,<1.95,...,...
J000417-221250,00:04:17.13,-22:12:50.24,1.555,0.019,-0.96,...,0.1,1,0.181,52.3,11.92,<0.1,...,<0.6,...,...
J000420-284018,00:04:20.78,-28:40:18.79,0.843,0.019,-0.81,...,0.13,1,0.187,56.8,4.69,<0.2,...,<1.34,...,...
J000424-040346,00:04:24.15,-04:03:46.18,1.229,0.018,-1.04,...,0.12,1,0.109,41.7,3.45,<0.24,...,<1.11,...,...
J000424-230731,00:04:24.00,-23:07:31.00,0.648,0.02,-0.76,...,0.17,1,0.112,52.9,3.92,<0.2,...,<1.24,...,...
J000427-310749,00:04:27.80,-31:07:49.00,0.737,0.018,-0.62,...,0.17,1,0.116,58.5,2.66,<0.47,...,<3.26,...,...
J000428-115225,00:04:28.94,-11:52:25.55,0.736,0.022,-0.85,...,0.17,1,0.071,45.8,3.91,<0.31,...,<1.64,...,...
J000428-271027,00:04:28.03,-27:10:27.05,0.319,0.02,-0.94,...,0.28,1,0.069,55.7,2.98,<0.17,...,<1.1,...,...
J000428-305727,00:04:28.35,-30:57:27.86,0.507,0.018,-0.69,...,0.24,1,0.103,58.4,2.41,<0.44,...,<3.07,...,...
J000433-102606,00:04:33.33,-10:26:06.09,0.637,0.022,-1.15,...,0.2,2,...,45.0,4.0,<0.13,...,<0.69,...,...
J000443-085940,00:04:43.95,-08:59:40.97,0.492,0.02,-0.94,*,...,1,0.057,44.1,3.63,<0.35,...,<1.79,...,...
J000446-065942,00:04:46.10,-06:59:42.68,1.365,0.019,-1.12,...,0.11,1,0.116,43.1,5.63,<0.29,...,<1.4,...,...
J000503-194952,00:05:03.93,-19:49:52.74,1.004,0.018,-0.73,...,0.13,2,...,50.6,7.8,<0.1,...,<0.59,...,...
J000506-241312,00:05:06.64,-24:13:12.38,0.448,0.02,-0.75,...,0.24,1,0.105,53.5,3.31,<0.24,...,<1.53,...,...
J000509-072606,00:05:09.56,-07:26:06.41,1.102,0.019,-0.67,...,0.14,1,0.237,43.2,3.91,<0.3,...,<1.48,...,...
J000518-164805,00:05:18.12,-16:48:05.50,0.692,0.02,-0.92,...,0.16,2,...,48.6,5.49,<0.17,...,<0.97,...,A
J000523-230136,00:05:23.89,-23:01:36.39,1.295,0.02,-0.95,...,0.11,1,0.161,52.7,9.08,<0.09,...,<0.57,...,...
J000533-252819,00:05:33.43,-25:28:19.81,0.422,0.02,-0.64,...,0.27,1,0.067,54.3,2.83,<0.38,...,<2.45,...,...
J000535-172330,00:05:35.37,-17:23:30.78,0.792,0.019,-0.6,...,0.17,1,0.183,48.9,6.13,<0.21,...,<1.22,...,...
J000541-253850,00:05:41.06,-25:38:50.61,0.423,0.019,-0.72,...,0.24,1,0.086,54.4,2.92,<0.27,...,<1.72,...,...
J000547-193905,00:05:47.89,-19:39:05.45,0.916,0.018,-0.79,...,0.13,1,0.166,50.4,7.93,<0.15,...,<0.89,...,...
J000552-352156,00:05:52.82,-35:21:56.49,1.449,0.016,-0.92,...,0.1,1,0.23,61.5,2.62,<0.49,...,<3.62,...,...
J000557-182537,00:05:57.77,-18:25:37.01,0.47,0.018,-0.9,...,0.23,1,0.082,49.5,3.97,<0.21,...,<1.25,...,...
J000558-275858,00:05:58.53,-27:58:58.83,1.429,0.02,-0.8,...,0.1,1,0.308,56.0,8.45,<0.07,...,<0.44,...,...
J000559-061143,00:05:59.03,-06:11:43.97,2.016,0.018,-0.53,...,0.1,1,0.497,42.4,6.51,<0.24,...,<1.13,...,...
J000601-113009,00:06:01.11,-11:30:09.48,1.103,0.021,-1.32,...,0.12,1,0.063,45.3,6.38,<0.08,...,<0.43,...,...
J000604-270133,00:06:04.86,-27:01:33.86,0.336,0.018,-0.92,...,0.27,2,...,55.3,3.55,<0.14,...,<0.92,...,...
J000607-145348,00:06:07.11,-14:53:48.75,0.62,0.02,-0.83,...,0.19,1,0.128,47.3,5.34,<0.1,...,<0.53,...,...
J000613-062328,00:06:13.74,-06:23:28.84,2.013,0.018,0.01,...,0.11,1,2.051,42.5,7.86,<0.26,...,<1.25,...,A
J000622-000425,00:06:22.47,-00:04:25.42,15.954,0.028,-0.65,...,0.07,1,3.898,39.5,11.06,<0.28,...,<1.2,...,A
J000628-124054,00:06:28.36,-12:40:54.20,0.496,0.02,-0.88,...,0.2,1,0.083,45.9,3.85,<0.19,...,<0.99,...,...
J000630-125312,00:06:30.53,-12:53:12.17,1.607,0.02,-0.79,...,0.09,1,0.315,46.0,11.62,<0.13,...,<0.7,...,...
J000636-230803,00:06:36.16,-23:08:03.71,1.188,0.02,-0.96,...,0.11,2,...,52.5,8.44,<0.14,...,<0.84,...,...
J000647-201126,00:06:47.86,-20:11:26.76,0.33,0.017,-0.96,...,0.3,1,0.042,50.5,2.92,<0.08,...,<0.49,...,...
J000649-241257,00:06:49.61,-24:12:57.93,0.599,0.02,-0.93,...,0.17,1,0.081,53.3,5.26,<0.15,...,<0.98,...,...
J000654-095933,00:06:54.40,-09:59:33.50,0.487,0.021,-0.78,...,0.24,1,0.101,44.2,3.14,<0.32,...,<1.63,...,...
J000659-152430,00:06:59.50,-15:24:30.55,0.43,0.021,-1.03,...,0.24,1,0.056,47.4,3.59,<0.19,...,<1.05,...,...
J000708-253254,00:07:08.91,-25:32:54.70,0.941,0.019,-0.86,...,0.12,1,0.123,54.1,7.74,<0.11,...,<0.68,...,...
J000725-305528,00:07:25.07,-30:55:28.03,0.426,0.017,-0.83,...,0.23,1,0.076,58.0,2.3,<0.5,...,<3.48,...,...
J000726-135902,00:07:26.74,-13:59:02.66,0.523,0.021,-0.63,...,0.22,1,0.102,46.5,3.23,<0.42,...,<2.29,...,...
J000729-280837,00:07:29.40,-28:08:37.91,0.519,0.02,-0.8,...,0.2,1,0.094,55.9,3.92,<0.22,...,<1.44,...,...
J000733-131815,00:07:33.57,-13:18:15.38,0.809,0.02,-0.83,...,0.14,1,0.16,46.0,4.74,<0.19,...,<1.01,...,...
J000737-304030,00:07:37.43,-30:40:30.43,0.571,0.017,-1.41,...,0.16,1,0.016,57.7,2.79,<0.28,...,<1.93,...,...
J000739-265042,00:07:39.29,-26:50:42.02,0.308,0.018,-0.83,...,0.29,1,0.048,55.0,2.8,<0.33,...,<2.19,...,...
J000742-304321,00:07:42.87,-30:43:21.42,0.575,0.017,-0.93,...,0.19,1,0.077,57.8,2.48,<0.34,...,<2.36,...,...
J000750-111541,00:07:50.48,-11:15:41.21,0.858,0.02,-0.86,...,0.14,1,0.123,44.8,5.6,<0.09,...,<0.44,...,...
J000756-204648,00:07:56.98,-20:46:48.50,0.658,0.017,-0.79,...,0.17,1,0.112,50.7,5.52,<0.08,...,<0.46,...,...
J000759-233916,00:07:59.89,-23:39:16.04,0.282,0.021,-0.52,...,0.42,1,0.374,52.7,2.79,<0.13,...,<0.8,...,A
J000803-241826,00:08:03.11,-24:18:26.46,0.376,0.021,-0.88,...,0.29,1,0.068,53.1,3.43,<0.25,...,<1.6,...,...
J000805-280743,00:08:05.29,-28:07:43.88,0.566,0.02,-0.75,...,0.16,1,0.119,55.8,4.33,<0.24,...,<1.61,...,...
J000806-053306,00:08:06.13,-05:33:06.73,1.631,0.018,-0.84,...,0.1,1,0.271,41.6,4.17,<0.2,...,<0.92,...,...
J000809-125120,00:08:09.87,-12:51:20.07,0.939,0.02,-0.72,...,0.13,1,0.204,45.6,6.9,<0.03,...,<0.15,...,...
J000811-242055,00:08:11.48,-24:20:55.06,0.349,0.021,-0.96,...,0.32,1,0.05,53.1,3.29,<0.3,...,<1.88,...,...
J000816-193957,00:08:16.19,-19:39:57.88,1.742,0.018,-0.84,...,0.08,1,0.384,49.9,15.39,<0.03,...,<0.18,...,...
J000825-255908,00:08:25.79,-25:59:08.33,0.56,0.018,-0.43,...,0.2,1,0.468,54.2,4.66,<0.16,...,<1.05,...,A
J000828-132930,00:08:28.07,-13:29:30.88,0.547,0.019,-0.7,...,0.2,1,0.192,46.0,3.16,<0.28,...,<1.49,...,A
J000828-175348,00:08:28.13,-17:53:48.87,0.221,0.016,-0.82,...,0.41,1,0.039,48.7,3.26,<0.3,...,<1.69,...,...
J000829-055839,00:08:29.40,-05:58:39.25,7.643,0.018,-0.67,...,0.07,1,1.322,41.8,27.59,0.17,0.013,0.79,0.063,A
J000830-141958,00:08:30.98,-14:19:58.06,2.192,0.021,-0.59,...,0.09,1,0.604,46.5,16.31,0.11,0.011,0.59,0.061,A
J000831-140614,00:08:31.78,-14:06:14.59,0.484,0.021,-0.86,...,0.23,1,0.072,46.3,3.47,<0.34,...,<1.8,...,...
J000836-252114,00:08:36.06,-25:21:14.10,0.333,0.02,-0.91,...,0.27,1,0.051,53.8,3.0,<0.31,...,<1.98,...,...
J000837-243638,00:08:37.29,-24:36:38.96,0.396,0.021,-0.65,...,0.29,1,0.067,53.2,3.28,<0.34,...,<2.12,...,...
J000837-274148,00:08:37.29,-27:41:48.28,0.264,0.019,-0.79,...,0.34,1,0.045,55.4,2.64,<0.17,...,<1.11,...,...
J000838-171037,00:08:38.46,-17:10:37.93,2.039,0.018,-0.83,...,0.09,1,0.31,48.2,17.21,<0.07,...,<0.42,...,...
J000851-091158,00:08:51.99,-09:11:58.03,1.127,0.02,-1.1,...,0.12,1,0.098,43.4,6.8,<0.08,...,<0.39,...,...
J000852-233943,00:08:52.37,-23:39:43.33,0.347,0.021,-1.09,...,0.29,1,0.042,52.5,2.56,<0.1,...,<0.63,...,...
J000853-144059,00:08:53.83,-14:40:59.88,0.419,0.02,-0.87,...,0.24,2,...,46.6,3.66,<0.18,...,<0.97,...,...
J000854-160847,00:08:54.46,-16:08:47.73,1.359,0.019,-0.75,...,0.11,1,0.231,47.5,12.04,<0.08,...,<0.43,...,...
J000856-191227,00:08:56.53,-19:12:27.30,0.574,0.018,-0.83,...,0.19,1,0.096,49.5,4.03,<0.22,...,<1.3,...,...
J000857-273812,00:08:57.99,-27:38:12.58,0.3,0.019,-0.79,...,0.31,1,0.041,55.3,2.41,<0.43,...,<2.86,...,...
J000900-250354,00:09:00.31,-25:03:54.54,0.346,0.02,-0.91,...,0.26,1,0.074,53.5,2.6,<0.29,...,<1.87,...,...
J000905-205630,00:09:05.98,-20:56:30.76,1.322,0.017,-0.1,...,0.13,1,0.545,50.6,11.47,0.17,0.017,1.01,0.099,P
J000914-211324,00:09:14.57,-21:13:24.44,0.214,0.018,-0.91,...,0.52,1,0.022,50.8,3.46,<0.16,...,<0.96,...,...
J000920-073137,00:09:20.11,-07:31:37.88,0.713,0.018,-0.54,...,0.2,1,0.211,42.4,3.25,<0.44,...,<2.09,...,...
J000920-074052,00:09:20.11,-07:40:52.77,1.509,0.018,-0.81,...,0.11,1,0.27,42.5,8.36,<0.14,...,<0.67,...,...
J000922-282153,00:09:22.90,-28:21:53.85,1.206,0.019,-0.81,...,0.11,1,0.206,55.8,7.54,<0.1,...,<0.7,...,...
J000923-312239,00:09:23.42,-31:22:39.49,0.971,0.017,-0.84,...,0.13,1,0.161,58.0,4.46,<0.11,...,<0.79,...,...
J000924-314614,00:09:24.66,-31:46:14.06,2.89,0.017,-1.06,...,0.08,1,0.319,58.3,12.55,<0.05,...,<0.32,...,...
J000925-244008,00:09:25.32,-24:40:08.74,0.6,0.021,-0.64,...,0.2,1,0.154,53.1,5.67,<0.08,...,<0.48,...,...
J000936-321640,00:09:36.27,-32:16:40.68,0.916,0.016,-0.55,...,0.12,1,0.388,58.6,4.38,<0.22,...,<1.52,...,AF
J000941-075747,00:09:41.34,-07:57:47.33,0.708,0.019,-0.68,...,0.19,1,0.16,42.6,3.61,<0.19,...,<0.91,...,...
J000941-180844,00:09:41.17,-18:08:44.09,0.453,0.017,-0.66,...,0.25,1,0.096,48.7,4.16,<0.26,...,<1.47,...,...
J000942-260945,00:09:42.90,-26:09:45.57,0.356,0.018,-0.74,...,0.25,1,0.087,54.2,3.21,<0.14,...,<0.9,...,...
J000945-312700,00:09:45.46,-31:27:00.38,0.597,0.017,-0.63,...,0.19,1,0.135,58.0,2.64,<0.37,...,<2.54,...,...
J000948-111723,00:09:48.11,-11:17:23.82,0.457,0.02,-0.88,...,0.27,1,0.072,44.4,3.48,<0.33,...,<1.67,...,...
J000950-170755,00:09:50.74,-17:07:55.70,0.34,0.019,-1.21,...,0.28,1,0.016,48.0,3.21,<0.14,...,<0.78,...,...
J000954-244231,00:09:54.63,-24:42:31.41,0.605,0.02,-0.89,...,0.19,1,0.088,53.1,4.62,<0.19,...,<1.19,...,...
J000957-282930,00:09:57.81,-28:29:30.82,2.212,0.019,-0.92,...,0.08,2,...,55.8,14.12,<0.06,...,<0.37,...,...
J000959-125653,00:09:59.07,-12:56:53.11,0.45,0.019,-0.67,...,0.25,1,0.078,45.3,3.85,<0.33,...,<1.74,...,...
J001004-231644,00:10:04.96,-23:16:44.70,1.151,0.02,-0.79,...,0.12,2,...,52.1,9.34,<0.07,...,<0.44,...,...
J001005-291557,00:10:05.14,-29:15:57.47,0.519,0.019,-0.95,...,0.19,1,0.08,56.3,3.08,<0.22,...,<1.5,...,...
J001024-292506,00:10:24.84,-29:25:06.46,0.366,0.019,-0.61,...,0.31,1,0.067,56.4,2.81,<0.34,...,<2.31,...,...
J001026-275545,00:10:26.93,-27:55:45.11,0.458,0.018,-0.75,...,0.21,1,0.101,55.3,3.1,<0.23,...,<1.48,...,...
J001026-343137,00:10:26.15,-34:31:37.10,1.069,0.016,-0.91,...,0.12,2,...,60.2,2.67,<0.28,...,<2.04,...,...
J001032-231836,00:10:32.01,-23:18:36.98,0.4,0.02,-0.96,...,0.22,1,0.049,52.0,4.0,<0.23,...,<1.39,...,...
J001033-112018,00:10:33.14,-11:20:18.17,0.774,0.02,-0.87,...,0.16,1,0.118,44.3,5.32,<0.25,...,<1.28,...,...
J001035-302746,00:10:35.84,-30:27:46.21,0.535,0.016,-0.57,...,0.19,1,0.315,57.2,2.81,<0.36,...,<2.46,...,A
J001035-305415,00:10:35.28,-30:54:15.28,0.639,0.017,-0.78,...,0.16,2,...,57.5,3.45,<0.27,...,<1.88,...,...
J001036-130906,00:10:36.07,-13:09:06.24,1.062,0.019,-0.88,...,0.11,1,0.194,45.4,8.2,<0.12,...,<0.65,...,...
J001038-185929,00:10:38.38,-18:59:29.37,2.159,0.017,-0.95,...,0.08,1,0.333,49.1,17.56,<0.04,...,<0.25,...,...
J001038-322510,00:10:38.53,-32:25:10.74,1.953,0.016,-0.97,...,0.08,1,0.272,58.6,7.29,<0.07,...,<0.51,...,...
J001039-154534,00:10:39.58,-15:45:34.92,0.342,0.02,-0.79,...,0.33,1,0.057,47.0,3.02,<0.35,...,<1.9,...,...
J001040-252735,00:10:40.01,-25:27:35.00,0.535,0.019,-0.76,...,0.19,1,0.128,53.5,4.86,<0.22,...,<1.4,...,...
J001043-093531,00:10:43.60,-09:35:31.78,0.359,0.02,-1.1,*,...,1,0.035,43.2,3.73,<0.41,...,<2.01,...,...
J001045-060342,00:10:45.15,-06:03:42.09,1.981,0.018,-0.78,...,0.09,2,...,41.3,8.29,<0.11,...,<0.49,...,...
J001050-271022,00:10:50.97,-27:10:22.73,0.328,0.018,-0.73,...,0.27,1,0.074,54.7,3.0,<0.36,...,<2.36,...,...
J001051-185246,00:10:51.64,-18:52:46.87,0.367,0.017,-0.64,...,0.32,1,0.089,48.9,2.67,<0.22,...,<1.28,...,...
J001053-215659,00:10:53.73,-21:56:59.84,0.763,0.017,-0.78,...,0.14,1,0.388,51.0,7.23,<0.15,...,<0.9,...,A
J001056-134800,00:10:56.29,-13:48:00.30,0.508,0.018,-0.92,...,0.21,1,0.07,45.7,3.53,<0.37,...,<1.97,...,...
J001100-330218,00:11:00.33,-33:02:18.78,0.528,0.017,-0.71,...,0.22,1,0.163,59.0,2.6,<0.29,...,<2.01,...,...
J001106-170732,00:11:06.14,-17:07:32.14,0.583,0.018,-0.96,...,0.18,1,0.093,47.8,4.68,<0.16,...,<0.91,...,...
J001108-243218,00:11:08.82,-24:32:18.98,0.331,0.02,-1.18,...,0.26,2,...,52.8,2.97,<0.33,...,<2.09,...,...
J001111-025932,00:11:11.92,-02:59:32.45,1.915,0.018,-0.97,...,0.09,1,0.257,39.7,4.91,<0.3,...,<1.33,...,...
J001113-315029,00:11:13.54,-31:50:29.54,2.401,0.016,-0.77,...,0.08,1,0.41,58.1,10.9,<0.1,...,<0.69,...,...
J001117-211608,00:11:17.65,-21:16:08.06,0.722,0.018,-0.79,...,0.16,1,0.14,50.5,6.71,<0.07,...,<0.4,...,...
J001131-155523,00:11:31.68,-15:55:23.98,0.425,0.02,-0.94,...,0.23,2,...,46.9,4.96,<0.1,...,<0.54,...,...
J001137-104458,00:11:37.99,-10:44:58.78,0.609,0.02,-0.92,...,0.19,1,0.094,43.7,4.39,<0.14,...,<0.71,...,...
J001137-235917,00:11:37.26,-23:59:17.83,1.223,0.02,-0.69,...,0.11,1,0.275,52.3,10.56,<0.08,...,<0.47,...,...
J001153-321459,00:11:53.54,-32:14:59.55,1.535,0.016,-0.68,...,0.1,1,0.301,58.3,5.35,<0.16,...,<1.1,...,...
J001211-192359,00:12:11.49,-19:23:59.90,0.381,0.018,-0.51,...,0.28,1,0.105,49.1,3.91,<0.3,...,<1.74,...,...
J001214-153919,00:12:14.85,-15:39:19.33,0.283,0.02,-0.92,...,0.33,1,0.041,46.6,2.94,<0.32,...,<1.72,...,...
J001215-191456,00:12:15.93,-19:14:56.97,0.228,0.018,-0.79,...,0.52,1,0.04,48.9,2.98,<0.14,...,<0.83,...,...
J001218-332157,00:12:18.13,-33:21:57.26,6.234,0.016,-0.82,...,0.07,1,0.851,59.1,20.08,<0.06,...,<0.43,...,...
J001219-225415,00:12:19.32,-22:54:15.79,0.602,0.019,-0.77,...,0.18,1,0.126,51.4,5.93,<0.09,...,<0.52,...,...
J001225-184801,00:12:25.04,-18:48:01.41,3.066,0.018,-0.92,...,0.08,1,0.418,48.6,26.01,0.04,0.006,0.24,0.033,...
J001227-183526,00:12:27.95,-18:35:26.15,1.365,0.017,-0.88,...,0.1,1,0.213,48.5,12.85,<0.09,...,<0.52,...,...
J001230-180425,00:12:30.71,-18:04:25.20,0.568,0.016,-0.7,...,0.2,2,...,48.1,5.29,<0.2,...,<1.15,...,...
J001230-213240,00:12:30.00,-21:32:40.88,0.507,0.018,-0.93,...,0.19,1,0.072,50.5,5.04,<0.14,...,<0.82,...,...
J001231-114041,00:12:31.75,-11:40:41.59,1.149,0.019,-0.91,...,0.11,1,0.159,44.1,8.62,<0.16,...,<0.82,...,...
J001233-162801,00:12:33.58,-16:28:01.77,0.445,0.018,-0.71,...,0.24,1,0.094,47.1,3.89,<0.21,...,<1.13,...,...
J001234-202236,00:12:34.92,-20:22:36.85,0.646,0.017,-0.84,...,0.17,1,0.093,49.7,4.93,<0.18,...,<1.05,...,...
J001235-344531,00:12:35.01,-34:45:31.96,1.08,0.015,-0.86,...,0.11,1,0.154,60.1,2.89,<0.27,...,<1.91,...,...
J001241-143107,00:12:41.45,-14:31:07.78,0.971,0.019,-0.52,...,0.14,1,0.251,45.8,9.24,<0.16,...,<0.86,...,...
J001247-190647,00:12:47.68,-19:06:47.65,0.395,0.018,-0.96,...,0.26,2,...,48.8,2.99,<0.24,...,<1.37,...,...
J001251-232719,00:12:51.92,-23:27:19.76,1.089,0.02,-0.84,...,0.12,1,0.195,51.7,9.72,<0.04,...,<0.23,...,...
J001253-102021,00:12:53.44,-10:20:21.09,0.83,0.02,-0.93,...,0.15,2,...,43.2,5.5,<0.19,...,<0.93,...,...
J001302-264535,00:13:02.59,-26:45:35.55,0.265,0.017,-0.45,...,0.36,1,0.11,54.1,2.89,<0.42,...,<2.73,...,...
J001312-283352,00:13:12.34,-28:33:52.03,0.292,0.019,-0.74,...,0.34,1,0.06,55.4,3.0,<0.26,...,<1.69,...,...
J001312-284238,00:13:12.59,-28:42:38.39,0.308,0.018,-0.84,...,0.29,1,0.049,55.5,2.31,<0.32,...,<2.13,...,...
J001319-283730,00:13:19.85,-28:37:30.76,0.351,0.019,-0.79,...,0.27,1,0.048,55.4,2.5,<0.38,...,<2.51,...,...
J001321-222410,00:13:21.05,-22:24:10.00,0.617,0.016,-0.71,...,0.17,1,0.123,50.9,5.4,<0.18,...,<1.1,...,...
J001323-133246,00:13:23.83,-13:32:46.88,1.313,0.019,-0.89,...,0.1,1,0.186,45.1,10.93,<0.1,...,<0.54,...,...
J001323-160121,00:13:23.61,-16:01:21.90,0.561,0.02,-0.73,...,0.2,1,0.108,46.6,4.27,<0.06,...,<0.35,...,...
J001326-280004,00:13:26.14,-28:00:04.73,0.361,0.018,-0.8,...,0.26,1,0.07,54.9,3.17,<0.12,...,<0.81,...,...
J001328-192954,00:13:28.00,-19:29:54.47,1.203,0.018,-1.47,...,0.09,1,0.017,48.9,12.52,<0.05,...,<0.3,...,...
J001333-093824,00:13:33.85,-09:38:24.35,1.096,0.02,-0.68,...,0.13,1,0.229,42.7,8.37,<0.18,...,<0.86,...,...
J001336-130817,00:13:36.22,-13:08:17.00,0.521,0.02,-0.8,...,0.2,1,0.078,44.8,5.83,<0.21,...,<1.09,...,...
J001337-345612,00:13:37.13,-34:56:12.88,0.884,0.016,-0.88,...,0.13,1,0.134,60.1,2.43,<0.33,...,<2.33,...,...
J001339-122511,00:13:39.71,-12:25:11.91,0.557,0.019,-0.92,...,0.18,1,0.078,44.3,4.73,<0.3,...,<1.54,...,...
J001339-322449,00:13:39.51,-32:24:49.18,1.218,0.015,-1.0,...,0.1,1,0.155,58.2,4.45,<0.23,...,<1.58,...,...
J001341-300925,00:13:41.26,-30:09:25.82,1.084,0.017,-0.81,...,0.11,1,0.223,56.5,5.74,<0.14,...,<0.93,...,...
J001342-302153,00:13:42.24,-30:21:53.65,0.651,0.016,-0.97,...,0.15,2,...,56.6,3.64,<0.15,...,<1.03,...,...
J001343-253709,00:13:43.61,-25:37:09.12,1.319,0.019,-0.53,...,0.11,1,0.31,53.1,10.48,0.15,0.016,0.93,0.099,...
J001356-091952,00:13:56.86,-09:19:52.59,4.131,0.02,-0.84,...,0.07,1,0.814,42.4,25.9,<0.06,...,<0.28,...,...
J001356-200132,00:13:56.79,-20:01:32.40,0.39,0.017,-0.74,...,0.28,1,0.072,49.2,3.07,<0.28,...,<1.6,...,...
J001403-233828,00:14:03.06,-23:38:28.14,1.756,0.019,-0.96,...,0.09,1,0.309,51.7,16.1,<0.06,...,<0.38,...,...
J001410-102810,00:14:10.97,-10:28:10.76,0.5,0.02,-0.79,...,0.22,1,0.081,43.0,3.75,<0.16,...,<0.79,...,...
J001414-153632,00:14:14.81,-15:36:32.05,1.18,0.021,-0.83,...,0.12,1,0.208,46.2,10.38,<0.04,...,<0.23,...,...
J001418-273120,00:14:18.31,-27:31:20.16,0.492,0.018,-1.11,...,0.16,1,0.041,54.4,4.27,<0.25,...,<1.59,...,...
J001421-282953,00:14:21.74,-28:29:53.03,0.464,0.019,-0.93,...,0.19,1,0.068,55.1,3.43,<0.29,...,<1.9,...,...
J001422-183446,00:14:22.94,-18:34:46.90,0.383,0.017,-0.89,...,0.27,1,0.06,48.1,4.06,<0.19,...,<1.08,...,...
J001427-281220,00:14:27.14,-28:12:20.14,0.657,0.019,-0.7,...,0.17,1,0.117,54.9,4.64,<0.16,...,<1.02,...,...
J001437-242904,00:14:37.05,-24:29:04.26,1.246,0.019,-0.97,...,0.1,2,...,52.2,11.41,<0.06,...,<0.36,...,...
J001437-332815,00:14:37.25,-33:28:15.22,0.83,0.016,-0.87,...,0.13,1,0.188,58.9,2.95,<0.45,...,<3.17,...,...
J001448-202449,00:14:48.57,-20:24:49.19,0.27,0.016,-1.63,...,0.29,1,0.012,49.3,3.06,<0.09,...,<0.53,...,...
J001454-095911,00:14:54.75,-09:59:11.30,2.136,0.02,-0.76,...,0.09,1,0.406,42.6,15.98,<0.06,...,<0.31,...,...
J001457-273633,00:14:57.70,-27:36:33.52,0.29,0.018,-0.93,...,0.27,1,0.064,54.4,2.74,<0.37,...,<2.37,...,...
J001502-181238,00:15:02.45,-18:12:38.92,0.601,0.016,-0.59,...,0.2,1,0.387,47.8,5.7,<0.19,...,<1.06,...,...
J001503-065258,00:15:03.54,-06:52:58.52,0.756,0.017,-0.97,...,0.16,1,0.051,40.8,4.67,<0.17,...,<0.77,...,...
J001505-252508,00:15:05.21,-25:25:08.59,0.267,0.023,-0.56,...,0.35,1,0.088,52.8,2.5,<0.37,...,<2.31,...,...
J001506-330153,00:15:06.31,-33:01:53.73,1.091,0.015,-0.83,...,0.11,1,0.197,58.5,3.87,<0.32,...,<2.23,...,...
J001514-081639,00:15:14.09,-08:16:39.19,1.493,0.019,-0.93,...,0.1,1,0.266,41.6,7.63,<0.02,...,<0.09,...,...
J001514-152857,00:15:14.06,-15:28:57.18,0.486,0.022,-0.82,...,0.23,1,0.104,45.9,4.13,<0.26,...,<1.38,...,...
J001522-151337,00:15:22.37,-15:13:37.97,1.015,0.021,-0.81,...,0.13,1,0.23,45.7,9.21,<0.01,...,<0.08,...,...
J001524-380439,00:15:24.00,-38:04:39.87,9.62,0.017,-1.01,...,0.07,2,...,62.3,8.42,<0.03,...,<0.25,...,...
J001525-313906,00:15:25.19,-31:39:06.89,0.336,0.015,-0.82,...,0.3,1,0.043,57.4,2.67,<0.33,...,<2.28,...,...
J001525-332052,00:15:25.84,-33:20:52.30,0.79,0.016,-0.84,...,0.14,1,0.118,58.6,3.3,<0.29,...,<2.05,...,...
J001529-180255,00:15:29.57,-18:02:55.41,0.176,0.016,-0.66,...,0.63,1,0.04,47.6,2.87,<0.2,...,<1.12,...,...
J001531-303606,00:15:31.16,-30:36:06.89,1.089,0.017,-0.69,...,0.12,1,0.264,56.6,5.87,<0.17,...,<1.13,...,...
J001551-052143,00:15:51.71,-05:21:43.67,0.78,0.019,-0.85,...,0.16,3,...,39.9,3.7,<0.45,...,<1.99,...,...
J001554-134431,00:15:54.80,-13:44:31.92,0.505,0.02,-1.09,...,0.19,2,...,44.7,4.85,<0.16,...,<0.8,...,...
J001557-150201,00:15:57.85,-15:02:01.84,0.374,0.021,-0.65,...,0.31,1,0.104,45.5,3.09,<0.41,...,<2.16,...,...
J001559-192916,00:15:59.89,-19:29:16.46,3.425,0.017,-0.62,...,0.08,1,0.828,48.5,31.94,<0.02,...,<0.12,...,A
J001605-155636,00:16:05.55,-15:56:36.90,0.37,0.021,-0.82,...,0.31,1,0.065,46.1,3.49,<0.26,...,<1.4,...,...
J001605-234347,00:16:05.15,-23:43:47.44,0.43,0.019,-0.61,...,0.24,1,0.276,51.4,3.9,<0.27,...,<1.62,...,...
J001607-281340,00:16:07.73,-28:13:40.18,0.373,0.018,-0.61,...,0.29,1,0.073,54.7,3.23,<0.28,...,<1.85,...,...
J001612-312330,00:16:12.65,-31:23:30.27,2.243,0.016,-1.0,...,0.08,1,0.397,57.1,11.19,<0.08,...,<0.54,...,...
J001616-340104,00:16:16.84,-34:01:04.24,0.479,0.014,-0.94,...,0.19,1,0.074,59.1,2.64,<0.37,...,<2.6,...,...
J001619-143009,00:16:19.59,-14:30:09.09,6.711,0.019,-1.11,...,0.07,2,...,45.1,62.21,<0.02,...,<0.09,...,A
J001619-212106,00:16:19.51,-21:21:06.96,0.372,0.016,-1.04,...,0.26,1,0.036,49.7,3.13,<0.26,...,<1.52,...,...
J001623-103057,00:16:23.03,-10:30:57.02,0.947,0.019,-0.58,...,0.14,1,0.254,42.6,6.84,<0.24,...,<1.15,...,...
J001629-183929,00:16:29.13,-18:39:29.92,0.298,0.017,-0.85,...,0.33,1,0.048,47.8,3.61,<0.2,...,<1.12,...,...
J001636-155835,00:16:36.21,-15:58:35.01,0.291,0.02,-0.66,...,0.39,1,0.063,46.0,2.88,<0.14,...,<0.73,...,...
J001636-382643,00:16:36.40,-38:26:43.88,2.915,0.016,-0.85,...,0.07,1,0.486,62.5,2.3,<0.47,...,<3.47,...,...
J001637-165940,00:16:37.18,-16:59:40.17,0.374,0.018,-0.82,...,0.3,2,...,46.7,3.27,<0.18,...,<0.96,...,...
J001638-110437,00:16:38.58,-11:04:37.93,0.73,0.019,-0.77,...,0.16,1,0.1,42.9,5.92,<0.26,...,<1.28,...,...
J001638-131752,00:16:38.72,-13:17:52.15,1.706,0.021,-1.05,...,0.09,1,0.179,44.3,14.96,<0.07,...,<0.37,...,...
J001639-171733,00:16:39.21,-17:17:33.36,0.354,0.018,-1.06,...,0.26,1,0.047,46.9,3.91,<0.14,...,<0.74,...,...
J001640-231133,00:16:40.11,-23:11:33.23,0.629,0.018,-0.84,...,0.17,1,0.089,50.9,6.15,<0.14,...,<0.81,...,...
J001643-064357,00:16:43.04,-06:43:57.56,0.395,0.017,-0.66,...,0.31,1,0.074,40.4,3.8,<0.51,...,<2.28,...,...
J001649-190030,00:16:49.69,-19:00:30.76,1.114,0.018,-0.44,...,0.13,1,0.349,48.0,11.62,<0.08,...,<0.47,...,...
J001649-260039,00:16:49.62,-26:00:39.24,0.285,0.019,-0.94,...,0.32,1,0.038,52.9,3.25,<0.15,...,<0.91,...,...
J001650-152239,00:16:50.71,-15:22:39.19,0.539,0.02,-0.82,...,0.22,1,0.102,45.6,5.36,<0.14,...,<0.76,...,...
J001650-292105,00:16:50.16,-29:21:05.63,0.279,0.018,-0.73,...,0.31,1,0.069,55.4,2.41,<0.44,...,<2.89,...,...
J001651-312237,00:16:51.49,-31:22:37.20,0.494,0.016,-1.13,...,0.15,2,...,56.9,2.65,<0.38,...,<2.56,...,...
J001658-203227,00:16:58.58,-20:32:27.53,0.313,0.016,-0.77,...,0.34,1,0.052,49.0,3.03,<0.3,...,<1.73,...,...
J001701-223342,00:17:01.17,-22:33:42.37,0.449,0.016,-0.71,...,0.21,1,0.085,50.4,5.21,<0.11,...,<0.66,...,...
J001702-205913,00:17:02.96,-20:59:13.30,1.239,0.016,-0.57,...,0.11,1,0.377,49.3,11.46,0.1,0.013,0.58,0.078,...
J001707-125625,00:17:07.95,-12:56:25.04,5.424,0.022,-0.8,...,0.07,1,0.93,44.0,44.32,0.08,0.006,0.4,0.031,A
J001718-305435,00:17:18.21,-30:54:35.92,2.08,0.016,-0.96,...,0.08,1,0.254,56.5,11.85,<0.1,...,<0.67,...,...
J001724-071616,00:17:24.33,-07:16:16.08,0.627,0.017,-0.88,...,0.2,1,0.08,40.6,3.71,<0.53,...,<2.4,...,...
J001726-250422,00:17:26.68,-25:04:22.06,0.826,0.018,-0.76,...,0.13,1,0.195,52.2,6.75,<0.03,...,<0.22,...,...
J001727-315943,00:17:27.06,-31:59:43.43,1.852,0.016,-0.86,...,0.09,1,0.224,57.3,8.78,<0.06,...,<0.44,...,...
J001731-241332,00:17:31.48,-24:13:32.77,0.461,0.018,-1.06,...,0.18,2,...,51.5,4.44,<0.16,...,<0.94,...,...
J001736-190712,00:17:36.46,-19:07:12.55,0.382,0.018,-1.06,...,0.24,2,...,47.9,4.35,<0.15,...,<0.83,...,...
J001737-364712,00:17:37.71,-36:47:12.37,1.19,0.016,-0.65,...,0.11,1,0.158,61.0,2.27,<0.53,...,<3.88,...,P
J001738-131904,00:17:38.62,-13:19:04.49,0.779,0.021,-1.0,...,0.14,1,0.075,44.1,6.66,<0.21,...,<1.03,...,...
J001738-351309,00:17:38.74,-35:13:09.48,1.031,0.015,-0.85,...,0.11,1,0.245,59.8,2.65,<0.3,...,<2.15,...,...
J001742-222444,00:17:42.45,-22:24:44.03,0.868,0.016,-0.76,...,0.11,2,...,50.2,7.46,<0.07,...,<0.4,...,...
J001742-305005,00:17:42.57,-30:50:05.34,1.763,0.016,-0.92,...,0.09,1,0.228,56.4,9.9,<0.12,...,<0.8,...,...
J001750-265541,00:17:50.02,-26:55:41.52,0.621,0.017,-0.56,...,0.17,1,0.196,53.5,4.68,<0.26,...,<1.66,...,...
J001752-222125,00:17:52.86,-22:21:25.82,0.695,0.017,-0.74,...,0.13,1,0.119,50.1,6.51,<0.1,...,<0.57,...,...
J001753-321938,00:17:53.82,-32:19:38.51,0.482,0.019,-0.08,...,0.25,1,0.17,57.5,2.2,<0.5,...,<3.44,...,...
J001755-171614,00:17:55.19,-17:16:14.34,0.179,0.021,-0.92,...,0.53,1,0.02,46.6,2.8,<0.11,...,<0.58,...,...
J001756-174841,00:17:56.32,-17:48:41.35,1.227,0.017,-0.53,...,0.12,1,0.268,47.0,12.63,0.15,0.015,0.82,0.083,...
J001756-191108,00:17:56.89,-19:11:08.00,0.511,0.018,-0.89,...,0.22,2,...,47.9,4.83,<0.14,...,<0.81,...,...
J001757-223800,00:17:57.99,-22:38:00.40,2.385,0.017,-0.93,...,0.08,1,0.282,50.3,22.69,<0.05,...,<0.27,...,...
J001802-090307,00:18:02.15,-09:03:07.99,0.344,0.019,-0.96,...,0.29,1,0.05,41.5,3.6,<0.19,...,<0.86,...,...
J001811-245418,00:18:11.31,-24:54:18.45,0.351,0.019,-0.77,...,0.26,1,0.071,51.9,3.62,<0.27,...,<1.64,...,...
J001818-232805,00:18:18.86,-23:28:05.00,0.35,0.019,-0.69,...,0.28,1,0.071,50.9,3.05,<0.31,...,<1.88,...,...
J001821-064751,00:18:21.91,-06:47:51.34,0.717,0.017,-0.68,...,0.18,1,0.159,40.1,4.24,<0.34,...,<1.53,...,...
J001821-111139,00:18:21.78,-11:11:39.15,1.932,0.02,-0.81,...,0.09,1,0.283,42.7,16.24,0.2,0.018,0.95,0.085,...
J001831-181215,00:18:31.11,-18:12:15.58,0.393,0.016,-0.85,...,0.27,1,0.052,47.1,3.94,<0.07,...,<0.39,...,...
J001834-062821,00:18:34.06,-06:28:21.07,0.994,0.017,-0.8,...,0.14,1,0.235,39.9,6.44,<0.11,...,<0.47,...,...
J001835-220042,00:18:35.23,-22:00:42.61,0.547,0.016,-0.74,...,0.19,1,0.113,49.8,5.69,<0.07,...,<0.42,...,...
J001836-192511,00:18:36.08,-19:25:11.16,0.256,0.018,-0.88,...,0.38,1,0.025,48.0,3.11,<0.29,...,<1.63,...,...
J001840-195928,00:18:40.60,-19:59:28.21,0.412,0.018,-0.9,...,0.26,1,0.06,48.3,3.19,<0.27,...,<1.52,...,...
J001843-240041,00:18:43.11,-24:00:41.58,1.058,0.018,-0.94,...,0.11,1,0.149,51.2,9.87,<0.11,...,<0.65,...,...
J001847-175044,00:18:47.42,-17:50:44.62,0.418,0.017,-1.37,*,...,1,0.059,46.9,3.64,<0.13,...,<0.73,...,...
J001851-124235,00:18:51.27,-12:42:35.41,11.43,0.021,-0.63,...,0.07,1,2.122,43.5,98.11,0.06,0.004,0.28,0.021,A
J001852-174805,00:18:52.43,-17:48:05.85,0.5,0.017,-1.17,*,...,2,...,46.8,5.96,<0.13,...,<0.71,...,...
J001854-135005,00:18:54.65,-13:50:05.34,1.068,0.018,0.02,...,0.14,1,0.205,44.2,9.73,0.12,0.018,0.61,0.091,...
J001856-322625,00:18:56.20,-32:26:25.01,0.619,0.015,-0.87,...,0.16,1,0.113,57.5,3.19,<0.3,...,<2.08,...,...
J001858-082820,00:18:58.34,-08:28:20.14,0.3,0.018,-0.64,...,0.35,1,0.07,40.9,3.34,<0.53,...,<2.41,...,...
J001859-102248,00:18:59.24,-10:22:48.87,7.648,0.02,-0.96,...,0.07,1,1.008,42.0,57.76,0.09,0.008,0.44,0.04,...
J001859-203228,00:18:59.72,-20:32:28.19,0.315,0.017,-0.96,...,0.37,1,0.043,48.7,3.05,<0.09,...,<0.52,...,...
J001902-232059,00:19:02.56,-23:20:59.83,0.905,0.019,-1.02,...,0.12,1,0.113,50.7,9.64,<0.1,...,<0.57,...,...
J001904-192548,00:19:04.18,-19:25:48.36,0.471,0.018,-0.68,...,0.21,3,...,47.9,4.35,<0.08,...,<0.43,...,...
J001905-182303,00:19:05.22,-18:23:03.97,0.515,0.016,-0.73,...,0.22,1,0.103,47.2,4.92,<0.15,...,<0.82,...,...
J001907-202628,00:19:07.76,-20:26:28.60,0.488,0.018,-1.22,...,0.22,1,0.032,48.6,4.48,<0.14,...,<0.81,...,...
J001907-280902,00:19:07.06,-28:09:02.11,0.405,0.016,-0.99,...,0.21,2,...,54.2,2.84,<0.34,...,<2.21,...,...
J001913-120958,00:19:13.60,-12:09:58.77,2.59,0.019,-0.66,...,0.08,1,0.524,43.1,22.54,0.1,0.009,0.5,0.046,...
J001915-243942,00:19:15.77,-24:39:42.67,1.336,0.019,-1.05,...,0.1,1,0.102,51.6,13.18,<0.07,...,<0.43,...,...
J001916-130545,00:19:16.51,-13:05:45.56,0.598,0.021,-0.53,...,0.2,2,...,43.7,5.3,<0.19,...,<0.96,...,...
J001919-213545,00:19:19.87,-21:35:45.08,0.357,0.017,-0.83,...,0.31,1,0.068,49.4,4.6,<0.13,...,<0.74,...,...
J001922-220523,00:19:22.54,-22:05:23.58,0.598,0.017,-0.76,...,0.18,1,0.189,49.7,5.34,<0.16,...,<0.95,...,A
J001924-181934,00:19:24.40,-18:19:34.71,0.642,0.016,-0.72,...,0.18,1,0.118,47.1,6.14,<0.18,...,<0.97,...,...
J001924-243049,00:19:24.17,-24:30:49.58,0.261,0.019,-0.81,*,...,1,0.032,51.5,2.66,<0.37,...,<2.24,...,...
J001931-043543,00:19:31.69,-04:35:43.40,4.523,0.018,-0.82,...,0.07,1,0.674,38.7,16.38,0.24,0.022,1.03,0.095,...
J001934-140016,00:19:34.89,-14:00:16.03,0.528,0.018,-0.72,...,0.22,1,0.101,44.2,4.51,<0.23,...,<1.17,...,...
J001936-140250,00:19:36.97,-14:02:50.26,0.275,0.018,-1.04,*,...,2,...,44.2,3.5,<0.25,...,<1.29,...,...
J001939-195112,00:19:39.31,-19:51:12.23,0.214,0.019,-0.49,...,0.43,1,0.049,48.1,3.2,<0.11,...,<0.59,...,...
J001941-170536,00:19:41.81,-17:05:36.28,0.268,0.017,-1.12,...,0.35,1,0.019,46.2,3.37,<0.29,...,<1.57,...,...
J001942-113856,00:19:42.74,-11:38:56.13,0.52,0.019,-0.78,...,0.2,2,...,42.7,5.39,<0.24,...,<1.18,...,...
J001942-303118,00:19:42.74,-30:31:18.42,0.418,0.015,-0.49,...,0.25,1,0.507,55.9,3.29,<0.36,...,<2.4,...,A
J001943-245222,00:19:43.52,-24:52:22.15,0.868,0.021,-0.95,...,0.13,1,0.115,51.7,8.74,<0.1,...,<0.63,...,...
J001944-232931,00:19:44.22,-23:29:31.39,0.577,0.019,-0.81,...,0.17,1,0.124,50.7,5.32,<0.1,...,<0.59,...,...
J001945-360159,00:19:45.77,-36:01:59.27,1.583,0.015,-0.79,...,0.09,1,0.335,60.2,3.89,<0.21,...,<1.51,...,...
J001946-112940,00:19:46.53,-11:29:40.92,0.569,0.019,-0.57,...,0.2,1,0.186,42.6,4.73,<0.29,...,<1.4,...,...
J001946-233607,00:19:46.37,-23:36:07.08,0.327,0.018,-0.85,...,0.29,1,0.049,50.7,2.66,<0.38,...,<2.25,...,...
J001952-312025,00:19:52.46,-31:20:25.71,1.318,0.015,-0.72,...,0.1,1,0.311,56.5,7.79,<0.08,...,<0.51,...,...
J002002-052105,00:20:02.64,-05:21:05.79,0.499,0.021,-0.66,...,0.25,1,0.131,39.0,3.6,<0.48,...,<2.06,...,...
J002003-260952,00:20:03.50,-26:09:52.53,0.452,0.019,-0.81,...,0.22,1,0.072,52.6,4.67,<0.25,...,<1.55,...,...
J002008-320658,00:20:08.50,-32:06:58.18,1.739,0.015,-0.87,...,0.09,2,...,57.1,9.07,<0.06,...,<0.43,...,...
J002015-132256,00:20:15.12,-13:22:56.18,1.559,0.02,-0.75,...,0.1,2,...,43.7,15.04,0.09,0.012,0.46,0.06,...
J002018-252825,00:20:18.49,-25:28:25.02,0.317,0.02,-1.05,...,0.28,1,0.039,52.0,2.97,<0.29,...,<1.76,...,...
J002021-023305,00:20:21.64,-02:33:05.83,5.23,0.02,-0.98,...,0.07,1,0.579,37.5,11.05,<0.21,...,<0.84,...,...
J002021-202846,00:20:21.52,-20:28:46.25,1.946,0.019,-0.77,...,0.09,2,...,48.4,18.82,<0.06,...,<0.32,...,...
J002021-315738,00:20:21.28,-31:57:38.12,0.519,0.019,-0.86,...,0.19,1,0.067,56.9,2.3,<0.31,...,<2.12,...,...
J002022-200042,00:20:22.03,-20:00:42.91,0.342,0.019,-0.95,...,0.3,1,0.05,48.1,3.26,<0.22,...,<1.23,...,...
J002026-104856,00:20:26.74,-10:48:56.34,0.883,0.02,-0.94,...,0.14,1,0.117,42.0,5.89,<0.24,...,<1.12,...,...
J002026-201427,00:20:26.49,-20:14:27.13,2.714,0.02,-0.86,...,0.08,1,0.58,48.2,26.59,<0.01,...,<0.06,...,...
J002029-210905,00:20:29.06,-21:09:05.46,0.414,0.017,-0.82,...,0.26,1,0.09,48.9,4.66,<0.19,...,<1.08,...,...
J002030-102424,00:20:30.67,-10:24:24.90,0.372,0.02,-0.54,...,0.34,1,0.087,41.8,4.72,<0.3,...,<1.42,...,...
J002034-213322,00:20:34.40,-21:33:22.12,0.842,0.018,-0.53,...,0.15,1,0.276,49.1,8.29,<0.12,...,<0.68,...,...
J002037-355718,00:20:37.49,-35:57:18.86,0.82,0.015,-0.88,...,0.13,1,0.117,60.0,2.68,<0.44,...,<3.18,...,...
J002040-112057,00:20:40.92,-11:20:57.38,1.558,0.019,-0.79,...,0.09,2,...,42.3,12.49,<0.04,...,<0.21,...,...
J002043-220828,00:20:43.31,-22:08:28.74,0.709,0.017,-0.89,...,0.15,1,0.091,49.5,7.85,<0.03,...,<0.17,...,...
J002050-085731,00:20:50.29,-08:57:31.75,6.327,0.019,-0.94,...,0.07,1,0.694,40.8,42.3,0.06,0.006,0.29,0.025,...
J002056-190853,00:20:56.44,-19:08:53.32,0.855,0.017,-0.75,...,0.15,2,...,47.4,8.05,<0.11,...,<0.6,...,...
J002058-245054,00:20:58.93,-24:50:54.04,1.38,0.02,-0.81,...,0.1,1,0.29,51.5,11.93,<0.09,...,<0.56,...,...
J002100-105030,00:21:00.01,-10:50:30.32,0.48,0.02,-0.73,...,0.22,1,0.092,41.9,3.3,<0.22,...,<1.02,...,...
J002105-184435,00:21:05.84,-18:44:35.82,0.976,0.017,-0.58,...,0.14,1,0.203,47.1,11.07,0.16,0.017,0.9,0.091,...
J002110-271105,00:21:10.46,-27:11:05.27,0.628,0.016,-0.95,...,0.15,1,0.104,53.2,4.61,<0.21,...,<1.34,...,...
J002112-191041,00:21:12.89,-19:10:41.53,4.712,0.017,-0.78,...,0.07,2,...,47.4,44.26,<0.02,...,<0.12,...,...
J002118-114251,00:21:18.40,-11:42:51.99,0.646,0.019,-1.01,...,0.16,1,0.066,42.4,5.82,<0.2,...,<0.94,...,...
J002118-152537,00:21:18.15,-15:25:37.24,0.282,0.018,-0.81,...,0.35,1,0.053,44.8,3.38,<0.33,...,<1.71,...,...
J002120-210719,00:21:20.07,-21:07:19.98,0.297,0.018,-0.56,...,0.43,1,0.064,48.7,2.68,<0.23,...,<1.31,...,...
J002122-165427,00:21:22.71,-16:54:27.68,0.552,0.016,-0.74,...,0.18,1,0.1,45.8,5.22,<0.1,...,<0.53,...,...
J002125-005540,00:21:25.37,-00:55:40.45,4.776,0.021,-0.58,...,0.08,1,1.164,36.5,7.03,0.41,0.066,1.6,0.26,...
J002131-345239,00:21:31.41,-34:52:39.56,1.038,0.014,-0.81,...,0.11,1,0.18,59.0,2.98,<0.24,...,<1.68,...,...
J002135-333434,00:21:35.76,-33:34:34.21,1.39,0.015,-0.69,...,0.1,1,0.341,58.0,5.98,<0.15,...,<1.01,...,...
J002137-214641,00:21:37.19,-21:46:41.73,1.202,0.018,-0.76,...,0.11,1,0.257,49.1,13.29,<0.07,...,<0.41,...,...
J002139-174046,00:21:39.42,-17:40:46.30,0.159,0.016,-0.97,...,0.67,1,0.017,46.2,3.25,<0.16,...,<0.87,...,...
J002145-155522,00:21:45.01,-15:55:22.23,1.013,0.019,-0.6,...,0.13,1,0.174,45.0,10.49,0.16,0.018,0.81,0.093,...
J002145-245006,00:21:45.45,-24:50:06.84,0.392,0.02,-0.77,...,0.26,1,0.08,51.3,3.71,<0.12,...,<0.72,...,...
J002147-255300,00:21:47.87,-25:53:00.81,1.229,0.02,-0.88,...,0.11,1,0.214,52.1,10.36,<0.07,...,<0.46,...,...
J002150-141958,00:21:50.20,-14:19:58.30,1.046,0.019,-0.91,...,0.12,1,0.143,44.0,9.66,<0.05,...,<0.27,...,...
J002150-172725,00:21:50.68,-17:27:25.15,0.276,0.017,-0.97,...,0.37,1,0.035,46.1,3.21,<0.27,...,<1.46,...,...
J002153-243436,00:21:53.19,-24:34:36.31,0.397,0.02,-1.3,...,0.23,1,0.025,51.1,4.38,<0.15,...,<0.88,...,...
J002154-123410,00:21:54.49,-12:34:10.00,2.38,0.018,-0.88,...,0.08,2,...,42.8,23.11,<0.02,...,<0.11,...,...
J002154-220653,00:21:54.61,-22:06:53.36,0.508,0.017,-0.75,...,0.2,2,...,49.3,5.08,<0.17,...,<0.99,...,...
J002157-261914,00:21:57.76,-26:19:14.60,1.617,0.018,-0.91,...,0.09,1,0.281,52.4,14.4,<0.07,...,<0.43,...,...
J002200-202709,00:22:00.72,-20:27:09.73,1.0,0.018,-0.87,...,0.13,1,0.129,48.1,10.15,<0.04,...,<0.25,...,...
J002201-273322,00:22:01.35,-27:33:22.14,0.322,0.016,-0.75,...,0.26,1,0.084,53.3,3.08,<0.16,...,<1.02,...,...
J002202-203555,00:22:02.68,-20:35:55.64,0.296,0.018,-0.72,...,0.39,1,0.072,48.2,2.93,<0.08,...,<0.45,...,...
J002202-212744,00:22:02.53,-21:27:44.37,0.412,0.018,-0.92,...,0.24,1,0.052,48.8,4.04,<0.07,...,<0.4,...,...
J002204-255503,00:22:04.15,-25:55:03.22,0.695,0.02,-1.02,...,0.16,2,...,52.1,6.13,<0.12,...,<0.73,...,...
J002205-174609,00:22:05.08,-17:46:09.43,0.312,0.016,-0.38,...,0.39,1,0.103,46.2,3.09,<0.21,...,<1.12,...,...
J002205-343543,00:22:05.04,-34:35:43.18,0.629,0.014,-0.58,...,0.16,1,0.149,58.8,2.44,<0.32,...,<2.22,...,...
J002208-104133,00:22:08.87,-10:41:33.23,1.774,0.019,0.1,*,...,1,0.417,41.6,14.3,0.29,0.025,1.34,0.118,P
J002211-224906,00:22:11.97,-22:49:06.37,0.886,0.017,-0.88,...,0.13,1,0.131,49.8,10.86,<0.09,...,<0.54,...,...
J002212-302031,00:22:12.99,-30:20:31.34,0.261,0.015,-0.9,...,0.3,1,0.044,55.4,2.41,<0.22,...,<1.48,...,...
J002215-084431,00:22:15.12,-08:44:31.04,0.632,0.02,-0.93,...,0.16,2,...,40.4,4.07,<0.35,...,<1.57,...,...
J002217-082028,00:22:17.15,-08:20:28.31,0.88,0.019,-0.91,...,0.13,2,...,40.2,7.45,<0.09,...,<0.42,...,...
J002220-334009,00:22:20.37,-33:40:09.08,1.121,0.015,-0.78,...,0.11,2,...,58.0,5.33,<0.17,...,<1.2,...,...
J002222-155635,00:22:22.30,-15:56:35.00,1.318,0.019,-0.83,...,0.1,1,0.248,44.9,14.3,<0.08,...,<0.39,...,...
J002223-070230,00:22:23.11,-07:02:30.36,3.821,0.016,-0.55,*,...,1,0.53,39.4,23.09,0.29,0.023,1.25,0.1,P
J002225-140442,00:22:25.70,-14:04:42.18,0.291,0.018,-0.71,...,0.35,1,0.044,43.7,4.21,<0.25,...,<1.22,...,...
J002226-192653,00:22:26.35,-19:26:53.92,0.444,0.017,-0.93,...,0.23,1,0.059,47.3,4.85,<0.19,...,<1.05,...,...
J002227-172507,00:22:27.08,-17:25:07.04,0.23,0.017,-0.62,...,0.47,1,0.056,45.9,3.05,<0.05,...,<0.26,...,...
J002233-081708,00:22:33.70,-08:17:08.95,0.513,0.019,-1.01,...,0.21,1,0.074,40.1,4.58,<0.19,...,<0.87,...,...
J002234-312116,00:22:34.29,-31:21:16.50,0.613,0.014,-0.95,...,0.15,1,0.094,56.2,4.66,<0.16,...,<1.1,...,...
J002239-114913,00:22:39.70,-11:49:13.11,0.664,0.018,-0.75,...,0.15,1,0.196,42.2,6.73,<0.14,...,<0.67,...,...
J002241-160150,00:22:41.25,-16:01:50.21,0.258,0.019,-0.36,...,0.46,1,0.066,44.9,3.49,<0.05,...,<0.26,...,...
J002241-320922,00:22:41.40,-32:09:22.04,0.361,0.017,-0.74,...,0.26,2,...,56.8,2.3,<0.5,...,<3.4,...,...
J002246-293513,00:22:46.99,-29:35:13.93,0.401,0.018,-0.83,...,0.25,1,0.053,54.8,2.9,<0.18,...,<1.15,...,...
J002247-044105,00:22:47.84,-04:41:05.80,0.76,0.018,-0.67,...,0.19,1,0.154,38.0,4.78,<0.32,...,<1.34,...,...
J002250-172333,00:22:50.45,-17:23:33.25,0.366,0.017,-0.97,...,0.25,1,0.051,45.8,3.91,<0.19,...,<1.02,...,...
J002255-212404,00:22:55.92,-21:24:04.25,0.725,0.018,-0.69,...,0.17,1,0.152,48.6,6.22,<0.13,...,<0.74,...,...
J002256-141936,00:22:56.35,-14:19:36.42,0.285,0.019,-0.69,...,0.35,1,0.06,43.8,3.72,<0.12,...,<0.58,...,...
J002256-254258,00:22:56.44,-25:42:58.18,0.322,0.02,-0.7,...,0.33,1,0.056,51.8,2.74,<0.23,...,<1.4,...,...
J002257-292827,00:22:57.73,-29:28:27.57,0.314,0.019,-1.0,...,0.29,1,0.018,54.6,2.45,<0.13,...,<0.83,...,...
J002301-294129,00:23:01.72,-29:41:29.55,0.925,0.018,0.18,*,...,1,0.256,54.8,6.67,0.18,0.026,1.15,0.171,P
J002303-261038,00:23:03.29,-26:10:38.54,0.231,0.019,-0.68,...,0.42,1,0.035,52.1,2.72,<0.34,...,<2.1,...,...
J002305-185552,00:23:05.19,-18:55:52.36,1.398,0.017,-0.85,...,0.1,1,0.233,46.9,14.38,<0.05,...,<0.26,...,...
J002308-250232,00:23:08.47,-25:02:32.82,8.972,0.02,-0.72,...,0.07,2,...,51.3,81.69,0.02,0.002,0.1,0.01,...
J002310-155512,00:23:10.31,-15:55:12.76,0.351,0.019,-0.62,...,0.3,1,0.085,44.8,4.96,<0.27,...,<1.37,...,...
J002310-305735,00:23:10.11,-30:57:35.17,0.545,0.014,-0.82,...,0.15,1,0.081,55.8,3.16,<0.31,...,<2.09,...,...
J002311-140121,00:23:11.51,-14:01:21.25,0.515,0.018,-0.65,...,0.2,1,0.116,43.5,5.57,<0.14,...,<0.7,...,...
J002314-270321,00:23:14.90,-27:03:21.09,1.688,0.017,-0.85,...,0.09,1,0.234,52.8,15.09,<0.07,...,<0.41,...,...
J002317-142255,00:23:17.01,-14:22:55.62,1.463,0.019,-0.88,...,0.09,1,0.303,43.7,16.67,<0.03,...,<0.13,...,A
J002317-172009,00:23:17.15,-17:20:09.84,0.795,0.017,-0.8,...,0.15,2,...,45.7,9.04,<0.14,...,<0.75,...,...
J002318-080026,00:23:18.10,-08:00:26.21,0.94,0.018,-0.58,...,0.15,1,0.212,39.8,6.46,<0.28,...,<1.23,...,...
J002319-074445,00:23:19.03,-07:44:45.40,5.47,0.017,-0.91,...,0.07,1,0.795,39.6,32.92,0.06,0.007,0.27,0.029,A
J002322-052524,00:23:22.34,-05:25:24.08,0.76,0.017,-0.66,...,0.17,1,0.158,38.3,5.01,<0.2,...,<0.86,...,...
J002325-091537,00:23:25.10,-09:15:37.93,0.516,0.02,-0.72,...,0.22,1,0.117,40.5,4.19,<0.17,...,<0.79,...,...
J002330-205610,00:23:30.33,-20:56:10.54,0.353,0.018,-0.85,...,0.3,1,0.052,48.2,3.57,<0.06,...,<0.35,...,...
J002330-215534,00:23:30.29,-21:55:34.93,0.287,0.016,-0.5,...,0.35,1,0.137,48.9,3.88,<0.26,...,<1.48,...,...
J002332-195712,00:23:32.63,-19:57:12.62,0.584,0.018,-0.81,...,0.22,1,0.108,47.5,5.04,<0.17,...,<0.95,...,...
J002340-354824,00:23:40.00,-35:48:24.73,0.869,0.014,-0.85,...,0.12,1,0.167,59.5,2.37,<0.36,...,<2.53,...,...
J002342-183939,00:23:42.83,-18:39:39.32,0.327,0.017,-0.82,...,0.32,1,0.054,46.6,3.5,<0.27,...,<1.46,...,...
J002342-210446,00:23:42.01,-21:04:46.45,1.64,0.018,-1.12,...,0.09,1,0.155,48.3,16.48,<0.03,...,<0.18,...,...
J002344-252314,00:23:44.44,-25:23:14.69,0.315,0.023,-0.94,...,0.28,1,0.044,51.4,2.6,<0.19,...,<1.16,...,...
J002346-193123,00:23:46.70,-19:31:23.98,1.0,0.018,-0.84,...,0.14,2,...,47.2,9.78,<0.07,...,<0.41,...,...
J002355-235716,00:23:55.26,-23:57:16.01,0.862,0.018,-0.61,...,0.14,1,0.211,50.3,7.9,0.15,0.019,0.9,0.114,...
J002359-193957,00:23:59.01,-19:39:57.02,0.675,0.018,-0.85,...,0.17,2,...,47.2,6.23,<0.09,...,<0.5,...,...
J002359-325757,00:23:59.14,-32:57:57.45,1.365,0.015,-0.82,...,0.1,1,0.213,57.2,5.72,<0.15,...,<1.03,...,...
J002406-114723,00:24:06.41,-11:47:23.65,0.42,0.018,-0.8,...,0.24,1,0.05,41.9,5.02,<0.28,...,<1.34,...,...
J002406-302228,00:24:06.79,-30:22:28.11,0.446,0.015,-0.75,...,0.22,1,0.084,55.2,3.47,<0.23,...,<1.54,...,...
J002407-104241,00:24:07.67,-10:42:41.82,0.661,0.018,-0.7,...,0.16,1,0.129,41.2,6.23,<0.2,...,<0.94,...,...
J002409-255545,00:24:09.72,-25:55:45.66,1.419,0.021,-0.67,...,0.1,1,0.334,51.8,11.26,<0.05,...,<0.3,...,...
J002410-173329,00:24:10.96,-17:33:29.10,0.354,0.016,-1.16,...,0.24,2,...,45.7,4.09,<0.19,...,<0.98,...,...
J002414-232939,00:24:14.85,-23:29:39.55,0.445,0.016,-0.56,...,0.24,1,0.123,50.0,5.3,<0.09,...,<0.54,...,...
J002419-192218,00:24:19.14,-19:22:18.07,0.326,0.017,-0.45,*,...,1,0.068,47.0,3.08,<0.22,...,<1.2,...,...
J002426-275955,00:24:26.97,-27:59:55.97,0.959,0.016,-1.03,...,0.1,1,0.137,53.3,7.35,<0.08,...,<0.5,...,...
J002427-253134,00:24:27.10,-25:31:34.44,0.65,0.019,-0.85,...,0.17,1,0.122,51.4,5.68,<0.07,...,<0.4,...,...
J002428-160913,00:24:28.43,-16:09:13.47,0.744,0.018,-0.68,...,0.16,1,0.175,44.7,8.59,<0.09,...,<0.47,...,...
J002430-292847,00:24:30.15,-29:28:47.81,15.271,0.018,-0.86,...,0.07,1,2.923,54.4,104.65,0.02,0.002,0.13,0.012,A
J002431-303332,00:24:31.69,-30:33:32.25,0.276,0.019,-0.8,...,0.31,1,0.064,55.3,2.3,<0.42,...,<2.74,...,...
J002433-093936,00:24:33.84,-09:39:36.52,0.828,0.018,-0.95,*,...,1,0.151,40.5,6.58,<0.15,...,<0.69,...,...
J002436-334349,00:24:36.01,-33:43:49.31,0.403,0.018,-0.88,...,0.23,1,0.062,57.7,2.2,<0.14,...,<0.96,...,...
J002439-083114,00:24:39.87,-08:31:14.86,0.786,0.019,-1.11,...,0.15,1,0.069,39.8,5.85,<0.31,...,<1.38,...,...
J002448-204259,00:24:48.95,-20:42:59.86,1.567,0.018,-0.74,...,0.09,1,0.467,47.8,16.2,<0.03,...,<0.16,...,...
J002454-213043,00:24:54.39,-21:30:43.80,0.307,0.017,-0.82,...,0.33,1,0.066,48.4,2.76,<0.24,...,<1.36,...,...
J002456-183818,00:24:56.71,-18:38:18.10,0.838,0.017,-1.04,...,0.14,2,...,46.3,9.74,<0.09,...,<0.5,...,...
J002458-273819,00:24:58.33,-27:38:19.77,0.666,0.017,-0.76,...,0.15,1,0.145,53.0,4.96,<0.24,...,<1.54,...,...
J002506-194441,00:25:06.55,-19:44:41.61,0.326,0.018,-0.71,...,0.32,1,0.066,47.1,3.23,<0.17,...,<0.93,...,...
J002506-342644,00:25:06.42,-34:26:44.47,0.866,0.014,-0.9,...,0.12,2,...,58.3,4.31,<0.23,...,<1.58,...,...
J002510-130951,00:25:10.72,-13:09:51.01,0.93,0.02,-0.68,...,0.14,1,0.202,42.6,10.2,<0.12,...,<0.56,...,...
J002518-174328,00:25:18.67,-17:43:28.79,0.442,0.015,-1.02,...,0.23,1,0.049,45.6,7.13,<0.05,...,<0.24,...,...
J002520-181031,00:25:20.92,-18:10:31.94,0.292,0.016,-0.83,...,0.34,1,0.054,46.0,4.74,<0.21,...,<1.14,...,...
J002523-215640,00:25:23.91,-21:56:40.57,0.213,0.016,-0.39,...,0.47,1,0.077,48.6,2.95,<0.2,...,<1.16,...,...
J002523-222744,00:25:23.88,-22:27:44.96,0.394,0.016,-0.67,...,0.25,1,0.201,49.0,4.75,<0.11,...,<0.61,...,A
J002524-142526,00:25:24.75,-14:25:26.80,0.268,0.017,-0.75,...,0.36,1,0.042,43.4,3.1,<0.31,...,<1.53,...,...
J002525-124409,00:25:25.64,-12:44:09.72,0.217,0.02,-0.71,...,0.4,1,0.032,42.3,3.64,<0.18,...,<0.88,...,...
J002526-180445,00:25:26.59,-18:04:45.57,0.631,0.016,-0.77,...,0.17,1,0.126,45.9,8.09,<0.09,...,<0.45,...,...
J002530-330336,00:25:30.60,-33:03:36.19,6.284,0.015,-0.86,...,0.07,1,1.363,57.1,27.44,<0.03,...,<0.22,...,...
J002533-064253,00:25:33.77,-06:42:53.15,2.226,0.015,-1.17,...,0.08,2,...,38.6,15.09,<0.01,...,<0.03,...,...
J002534-235940,00:25:34.90,-23:59:40.48,0.417,0.019,-1.0,...,0.22,1,0.052,50.1,4.53,<0.17,...,<1.0,...,...
J002535-245948,00:25:35.54,-24:59:48.38,1.44,0.018,-1.03,...,0.09,1,0.146,50.9,14.34,0.08,0.01,0.48,0.063,...
J002537-170809,00:25:37.96,-17:08:09.33,0.325,0.017,-0.84,...,0.32,1,0.052,45.2,3.81,<0.24,...,<1.27,...,...
J002542-160635,00:25:42.11,-16:06:35.55,0.298,0.018,-0.76,...,0.33,1,0.056,44.5,3.76,<0.17,...,<0.86,...,...
J002543-081528,00:25:43.02,-08:15:28.24,0.414,0.021,-0.91,...,0.28,1,0.056,39.4,3.5,<0.23,...,<0.98,...,...
J002543-314715,00:25:43.25,-31:47:15.14,0.353,0.013,-0.81,...,0.24,1,0.07,56.1,2.33,<0.26,...,<1.74,...,...
J002544-273310,00:25:44.13,-27:33:10.02,0.245,0.018,-0.86,...,0.36,1,0.043,52.8,2.73,<0.21,...,<1.3,...,...
J002545-202348,00:25:45.08,-20:23:48.09,0.335,0.017,-1.17,...,0.3,1,0.012,47.5,3.58,<0.08,...,<0.47,...,...
J002546-124724,00:25:46.71,-12:47:24.23,1.388,0.021,-0.37,...,0.12,1,0.394,42.2,15.42,0.24,0.021,1.14,0.098,...
J002549-191155,00:25:49.84,-19:11:55.59,0.379,0.018,-0.64,...,0.28,2,...,46.6,4.22,<0.23,...,<1.23,...,...
J002549-260211,00:25:49.15,-26:02:11.40,18.786,0.02,0.2,*,...,1,8.753,51.6,153.65,0.13,0.009,0.78,0.056,AP
J002550-195552,00:25:50.46,-19:55:52.63,0.376,0.018,-0.5,...,0.32,1,0.045,47.1,4.44,0.27,0.045,1.48,0.246,...
J002551-271722,00:25:51.70,-27:17:22.13,1.05,0.018,-0.58,...,0.12,1,0.257,52.6,9.48,0.13,0.017,0.84,0.103,...
J002552-144111,00:25:52.09,-14:41:11.50,0.519,0.017,-0.19,...,0.23,1,0.229,43.5,6.6,<0.21,...,<1.05,...,...
J002554-165032,00:25:54.73,-16:50:32.63,0.481,0.018,-0.84,...,0.21,1,0.076,44.9,4.71,<0.08,...,<0.43,...,...
J002600-243239,00:26:00.53,-24:32:39.38,0.628,0.018,-0.68,...,0.16,1,0.132,50.5,6.96,<0.15,...,<0.87,...,...
J002602-274204,00:26:02.75,-27:42:04.68,0.362,0.018,-0.76,...,0.26,1,0.061,52.9,3.3,<0.17,...,<1.04,...,...
J002605-190616,00:26:05.72,-19:06:16.78,0.912,0.018,-0.74,...,0.14,1,0.165,46.5,10.02,<0.09,...,<0.49,...,...
J002605-203644,00:26:05.55,-20:36:44.78,1.414,0.017,-0.69,...,0.1,1,0.332,47.6,16.34,<0.06,...,<0.31,...,...
J002607-291048,00:26:07.64,-29:10:48.78,0.35,0.016,-0.64,...,0.26,1,0.098,54.0,3.09,<0.19,...,<1.25,...,...
J002609-124749,00:26:09.43,-12:47:49.36,4.025,0.021,-0.61,...,0.07,1,0.911,42.2,34.68,0.09,0.007,0.44,0.035,...
J002609-150247,00:26:09.23,-15:02:47.47,1.449,0.017,-0.78,...,0.09,1,0.254,43.7,15.4,0.14,0.014,0.71,0.067,...
J002613-200455,00:26:13.77,-20:04:55.00,5.736,0.017,-0.7,...,0.07,1,1.173,47.2,61.21,0.04,0.003,0.23,0.018,A
J002615-235131,00:26:15.17,-23:51:31.61,0.813,0.018,-1.14,...,0.12,2,...,49.9,9.15,<0.06,...,<0.37,...,...
J002616-255150,00:26:16.46,-25:51:50.93,0.165,0.019,-0.73,...,0.62,1,0.013,51.4,2.52,<0.33,...,<2.02,...,...
J002618-192646,00:26:18.93,-19:26:46.52,0.579,0.018,-0.95,...,0.19,1,0.079,46.7,7.14,<0.04,...,<0.23,...,...
J002619-215808,00:26:19.80,-21:58:08.55,0.277,0.016,-0.78,...,0.37,1,0.072,48.5,3.28,<0.3,...,<1.71,...,...
J002620-353519,00:26:20.62,-35:35:19.15,1.33,0.014,-0.85,...,0.1,1,0.247,59.0,2.6,<0.43,...,<3.01,...,...
J002623-220248,00:26:23.34,-22:02:48.87,0.994,0.016,-0.68,...,0.13,1,0.206,48.6,11.08,0.09,0.014,0.52,0.079,...
J002625-211315,00:26:25.20,-21:13:15.71,0.188,0.017,-0.63,...,0.55,1,0.028,47.9,3.17,<0.27,...,<1.52,...,...
J002629-182226,00:26:29.41,-18:22:26.11,0.256,0.017,-0.72,...,0.41,1,0.042,45.9,3.0,<0.15,...,<0.79,...,...
J002631-084234,00:26:31.68,-08:42:34.95,2.253,0.019,-0.85,...,0.08,1,0.438,39.6,16.43,<0.05,...,<0.22,...,A
J002632-212727,00:26:32.45,-21:27:27.17,0.811,0.016,-0.98,...,0.13,1,0.109,48.1,9.29,<0.06,...,<0.32,...,...
J002633-151107,00:26:33.19,-15:11:07.01,0.605,0.017,-0.69,...,0.19,1,0.114,43.7,5.48,<0.06,...,<0.28,...,...
J002634-073746,00:26:34.75,-07:37:46.81,1.432,0.016,-0.87,...,0.11,1,0.224,38.9,10.24,<0.13,...,<0.54,...,...
J002637-125414,00:26:37.18,-12:54:14.87,0.635,0.022,-0.76,...,0.18,1,0.146,42.2,5.85,<0.18,...,<0.84,...,...
J002645-062309,00:26:45.84,-06:23:09.12,0.373,0.016,-0.92,...,0.27,1,0.071,38.2,3.88,<0.24,...,<1.02,...,...
J002654-365535,00:26:54.74,-36:55:35.81,4.211,0.015,-0.77,...,0.07,1,0.664,60.0,7.46,<0.15,...,<1.05,...,...
J002655-191008,00:26:55.97,-19:10:08.55,0.714,0.017,-1.0,...,0.14,2,...,46.4,8.32,<0.09,...,<0.5,...,...
J002655-230006,00:26:55.51,-23:00:06.72,0.516,0.017,-0.7,...,0.2,1,0.082,49.2,4.57,0.2,0.037,1.18,0.211,...
J002656-090121,00:26:56.76,-09:01:21.44,0.268,0.019,-0.89,...,0.38,2,...,39.7,3.62,<0.13,...,<0.58,...,...
J002656-121931,00:26:56.67,-12:19:31.59,0.456,0.02,-0.83,...,0.24,2,...,41.7,3.26,<0.05,...,<0.25,...,...
J002657-131847,00:26:57.29,-13:18:47.68,1.427,0.02,-0.84,...,0.1,1,0.284,42.4,14.08,<0.08,...,<0.39,...,...
J002657-241748,00:26:57.14,-24:17:48.14,0.293,0.018,-0.94,...,0.29,1,0.039,50.1,3.31,<0.15,...,<0.86,...,...
J002658-283518,00:26:58.15,-28:35:18.62,0.642,0.017,-0.85,...,0.14,1,0.127,53.4,5.77,<0.11,...,<0.67,...,...
J002659-163559,00:26:59.33,-16:35:59.31,0.617,0.019,-0.85,...,0.17,1,0.091,44.6,6.51,<0.14,...,<0.73,...,...
J002659-303037,00:26:59.05,-30:30:37.12,0.347,0.015,-1.06,...,0.22,2,...,54.9,2.94,<0.32,...,<2.1,...,...
J002702-121715,00:27:02.86,-12:17:15.33,0.373,0.02,-0.76,...,0.26,1,0.082,41.7,3.71,<0.31,...,<1.44,...,...
J002704-260507,00:27:04.85,-26:05:07.88,0.681,0.019,0.09,*,...,1,0.205,51.5,5.08,<0.16,...,<0.99,...,P
J002710-124831,00:27:10.71,-12:48:31.42,1.81,0.021,-0.86,...,0.09,2,...,42.0,16.09,<0.03,...,<0.13,...,...
J002710-194252,00:27:10.24,-19:42:52.56,0.323,0.017,-0.83,...,0.32,1,0.036,46.7,4.6,<0.06,...,<0.3,...,...
J002712-161423,00:27:12.53,-16:14:23.35,0.392,0.018,-0.74,...,0.23,1,0.076,44.3,5.14,<0.2,...,<1.02,...,...
J002712-180638,00:27:12.60,-18:06:38.11,0.182,0.016,-0.63,...,0.5,1,0.043,45.6,3.02,<0.28,...,<1.49,...,...
J002715-272425,00:27:15.10,-27:24:25.09,0.163,0.018,-0.96,...,0.44,1,0.024,52.5,2.7,<0.16,...,<0.97,...,...
J002718-334647,00:27:18.70,-33:46:47.99,2.106,0.014,-0.84,...,0.08,1,0.309,57.4,9.94,<0.14,...,<0.95,...,...
J002722-280207,00:27:22.10,-28:02:07.41,0.43,0.017,-0.74,...,0.23,1,0.082,52.9,3.92,<0.22,...,<1.41,...,...
J002724-301351,00:27:24.05,-30:13:51.30,0.28,0.015,-0.77,...,0.28,1,0.049,54.6,2.68,<0.3,...,<1.97,...,...
J002725-034955,00:27:25.20,-03:49:55.79,2.549,0.017,-1.15,...,0.08,1,0.243,36.6,9.22,<0.09,...,<0.35,...,...
J002727-205525,00:27:27.52,-20:55:25.92,0.431,0.016,-0.77,...,0.24,1,0.089,47.6,4.98,<0.19,...,<1.07,...,...
J002729-273113,00:27:29.50,-27:31:13.65,2.676,0.018,-0.76,...,0.08,1,0.459,52.5,23.54,0.05,0.006,0.32,0.038,...
J002744-181340,00:27:44.12,-18:13:40.14,0.46,0.016,-0.68,...,0.22,1,0.084,45.6,5.02,<0.07,...,<0.39,...,...
J002745-161836,00:27:45.91,-16:18:36.52,0.405,0.018,-0.75,...,0.24,1,0.087,44.2,4.33,<0.26,...,<1.29,...,...
J002748-131324,00:27:48.26,-13:13:24.56,0.478,0.02,-0.92,...,0.22,1,0.049,42.2,5.35,<0.19,...,<0.91,...,...
J002751-222901,00:27:51.36,-22:29:01.66,0.458,0.016,-0.94,...,0.2,1,0.065,48.6,5.17,<0.12,...,<0.66,...,...
J002752-200738,00:27:52.66,-20:07:38.19,1.566,0.017,-0.6,...,0.1,1,0.405,46.9,17.4,0.07,0.008,0.4,0.044,...
J002758-085505,00:27:58.82,-08:55:05.92,1.392,0.019,-0.6,...,0.11,1,0.355,39.4,10.75,<0.06,...,<0.28,...,...
J002801-205642,00:28:01.71,-20:56:42.23,0.318,0.016,-0.79,...,0.32,1,0.064,47.5,3.8,<0.15,...,<0.84,...,...
J002808-123355,00:28:08.15,-12:33:55.12,0.555,0.021,-0.83,...,0.2,1,0.111,41.7,4.99,<0.18,...,<0.86,...,...
J002808-323846,00:28:08.92,-32:38:46.92,1.041,0.014,-0.61,...,0.12,1,0.228,56.4,5.71,<0.11,...,<0.75,...,...
J002810-282415,00:28:10.23,-28:24:15.51,0.546,0.017,-0.57,...,0.18,1,0.113,53.1,5.1,<0.22,...,<1.4,...,...
J002812-055727,00:28:12.08,-05:57:27.16,1.272,0.016,-0.52,...,0.12,1,0.359,37.6,6.24,<0.25,...,<1.03,...,...
J002822-124114,00:28:22.79,-12:41:14.75,0.495,0.021,-0.82,...,0.23,1,0.102,41.7,6.07,<0.15,...,<0.69,...,...
J002822-170651,00:28:22.48,-17:06:51.42,1.774,0.016,-0.92,...,0.08,1,0.25,44.7,20.05,<0.04,...,<0.21,...,...
J002824-121643,00:28:24.25,-12:16:43.30,0.498,0.021,-1.21,...,0.21,1,0.052,41.4,4.39,<0.25,...,<1.14,...,...
J002824-211350,00:28:24.82,-21:13:50.74,0.41,0.016,-0.71,...,0.24,1,0.075,47.6,5.57,<0.17,...,<0.94,...,...
J002826-230924,00:28:26.27,-23:09:24.97,0.608,0.017,-0.75,...,0.17,1,0.115,49.1,7.09,<0.1,...,<0.55,...,...
J002826-280121,00:28:26.48,-28:01:21.36,0.816,0.017,-0.98,...,0.12,1,0.107,52.8,7.67,<0.11,...,<0.69,...,...
J002829-293436,00:28:29.18,-29:34:36.44,1.759,0.016,-0.89,...,0.08,1,0.317,54.0,14.54,<0.01,...,<0.08,...,...
J002830-065413,00:28:30.34,-06:54:13.82,0.975,0.015,-0.85,...,0.14,2,...,38.1,6.78,<0.26,...,<1.08,...,...
J002830-341705,00:28:30.50,-34:17:05.03,0.586,0.014,-0.87,...,0.16,2,...,57.7,2.66,<0.43,...,<2.93,...,...
J002834-244729,00:28:34.55,-24:47:29.43,0.618,0.017,-0.85,...,0.15,1,0.126,50.3,6.69,<0.1,...,<0.61,...,...
J002836-233606,00:28:36.07,-23:36:06.28,0.372,0.017,-0.79,...,0.21,1,0.109,49.4,3.73,<0.23,...,<1.33,...,...
J002839-135204,00:28:39.83,-13:52:04.74,0.658,0.019,-0.96,...,0.14,1,0.071,42.4,6.69,<0.17,...,<0.8,...,...
J002842-151317,00:28:42.58,-15:13:17.09,0.941,0.017,-1.15,...,0.11,1,0.095,43.3,12.91,<0.09,...,<0.44,...,...
J002846-142600,00:28:46.75,-14:26:00.21,0.347,0.018,-0.69,...,0.31,1,0.075,42.8,4.2,<0.27,...,<1.32,...,...
J002847-143651,00:28:47.53,-14:36:51.52,0.853,0.018,-0.89,...,0.13,1,0.115,42.9,10.6,<0.12,...,<0.57,...,...
J002849-095326,00:28:49.61,-09:53:26.14,0.342,0.019,-0.62,...,0.27,1,0.064,39.8,4.49,<0.36,...,<1.6,...,...
J002849-112723,00:28:49.80,-11:27:23.90,1.082,0.019,-1.14,...,0.11,1,0.095,40.8,12.37,<0.1,...,<0.48,...,...
J002854-105206,00:28:54.80,-10:52:06.93,0.945,0.017,-0.99,...,0.12,1,0.106,40.4,8.86,<0.15,...,<0.69,...,...
J002855-191531,00:28:55.06,-19:15:31.14,0.679,0.016,-0.61,...,0.17,1,0.172,46.1,8.38,<0.11,...,<0.61,...,...
J002856-203115,00:28:56.58,-20:31:15.71,0.214,0.016,-0.3,...,0.55,1,0.072,47.0,3.02,<0.12,...,<0.68,...,...
J002859-122320,00:28:59.60,-12:23:20.97,0.407,0.021,-0.81,...,0.27,1,0.064,41.4,4.13,<0.26,...,<1.21,...,...
J002859-234137,00:28:59.78,-23:41:37.47,0.35,0.017,-0.87,...,0.25,1,0.036,49.4,4.19,<0.12,...,<0.72,...,...
J002901-254042,00:29:01.42,-25:40:42.69,0.248,0.017,-0.65,...,0.38,1,0.052,50.9,2.95,<0.24,...,<1.42,...,...
J002904-200718,00:29:04.21,-20:07:18.57,0.575,0.016,-0.93,...,0.18,1,0.103,46.7,6.59,<0.15,...,<0.83,...,...
J002907-245933,00:29:07.92,-24:59:33.28,0.326,0.017,-0.8,...,0.26,1,0.059,50.3,4.41,<0.2,...,<1.19,...,...
J002909-184204,00:29:09.45,-18:42:04.72,0.255,0.016,-0.93,...,0.34,1,0.03,45.7,3.24,<0.26,...,<1.38,...,...
J002914-270825,00:29:14.25,-27:08:25.55,0.355,0.017,-0.93,...,0.24,1,0.047,52.0,4.44,<0.04,...,<0.25,...,...
J002915-304033,00:29:15.20,-30:40:33.68,0.407,0.013,-0.89,...,0.2,1,0.064,54.7,2.77,<0.39,...,<2.56,...,...
J002922-111151,00:29:22.51,-11:11:51.56,3.822,0.018,-0.58,...,0.08,1,0.764,40.5,38.8,0.16,0.012,0.73,0.055,...
J002924-120219,00:29:24.46,-12:02:19.92,0.277,0.025,-0.91,...,0.39,1,0.048,41.1,3.3,<0.36,...,<1.65,...,...
J002926-210234,00:29:26.96,-21:02:34.82,0.429,0.015,-0.62,...,0.25,1,0.104,47.3,6.27,<0.17,...,<0.91,...,...
J002927-074153,00:29:27.77,-07:41:53.06,1.09,0.016,-0.9,...,0.12,1,0.152,38.4,8.56,<0.18,...,<0.74,...,...
J002927-210703,00:29:27.29,-21:07:03.37,0.48,0.015,-0.89,...,0.2,1,0.072,47.4,6.09,<0.2,...,<1.09,...,...
J002927-242343,00:29:27.34,-24:23:43.19,0.285,0.017,-0.71,...,0.3,1,0.047,49.8,3.69,<0.27,...,<1.61,...,...
J002935-293622,00:29:35.19,-29:36:22.59,0.398,0.016,-0.86,...,0.22,1,0.059,53.8,3.94,<0.1,...,<0.62,...,...
J002943-155052,00:29:43.83,-15:50:52.25,0.296,0.016,-0.87,...,0.29,1,0.064,43.6,4.35,<0.04,...,<0.2,...,...
J002943-292646,00:29:43.53,-29:26:46.63,0.265,0.016,-0.83,...,0.24,1,0.065,53.7,2.92,<0.35,...,<2.25,...,...
J002944-173603,00:29:44.81,-17:36:03.55,0.443,0.016,-0.64,...,0.25,1,0.089,44.8,6.01,<0.17,...,<0.89,...,...
J002944-192002,00:29:44.75,-19:20:02.11,0.787,0.016,-1.04,...,0.14,1,0.089,46.0,9.25,<0.08,...,<0.43,...,...
J002945-174038,00:29:45.16,-17:40:38.69,2.774,0.016,-0.88,...,0.08,1,0.394,44.9,34.3,<0.03,...,<0.18,...,...
J002953-115130,00:29:53.96,-11:51:30.38,0.656,0.02,-0.68,...,0.18,1,0.178,40.9,5.84,<0.11,...,<0.48,...,...
J002955-264729,00:29:55.49,-26:47:29.46,0.282,0.017,-1.06,...,0.24,1,0.018,51.6,2.51,<0.14,...,<0.86,...,...
J002956-121621,00:29:56.92,-12:16:21.19,0.655,0.021,-0.75,...,0.17,1,0.161,41.1,6.19,<0.08,...,<0.36,...,...
J002956-225428,00:29:56.83,-22:54:28.30,0.406,0.017,-0.97,...,0.23,1,0.042,48.6,4.96,<0.09,...,<0.51,...,...
J002957-114340,00:29:57.85,-11:43:40.34,4.256,0.02,-0.83,...,0.07,2,...,40.8,38.35,<0.03,...,<0.12,...,...
J002959-120141,00:29:59.92,-12:01:41.83,0.44,0.02,-0.7,...,0.25,1,0.086,41.0,5.43,<0.2,...,<0.93,...,...
J003000-242341,00:30:00.47,-24:23:41.13,0.206,0.017,-0.85,...,0.39,1,0.046,49.8,3.02,<0.32,...,<1.85,...,...
J003003-140645,00:30:03.87,-14:06:45.35,1.145,0.019,-0.65,...,0.11,1,0.264,42.3,13.18,<0.06,...,<0.3,...,...
J003003-274646,00:30:03.89,-27:46:46.65,0.203,0.017,-0.05,...,0.46,1,0.053,52.3,3.25,<0.31,...,<1.9,...,...
J003008-251645,00:30:08.82,-25:16:45.06,0.33,0.017,-0.87,...,0.24,1,0.054,50.4,3.59,<0.12,...,<0.73,...,...
J003011-132929,00:30:11.27,-13:29:29.92,0.448,0.018,-0.94,...,0.2,1,0.067,41.9,4.83,<0.24,...,<1.13,...,...
J003018-214626,00:30:18.55,-21:46:26.86,0.295,0.015,-0.8,...,0.29,1,0.043,47.7,4.15,<0.21,...,<1.19,...,...
J003021-331433,00:30:21.95,-33:14:33.23,0.497,0.014,-0.6,...,0.16,1,0.181,56.6,2.8,<0.4,...,<2.7,...,...
J003024-241221,00:30:24.07,-24:12:21.52,0.453,0.017,-1.2,...,0.18,1,0.027,49.6,5.66,<0.18,...,<1.03,...,...
J003026-341452,00:30:26.97,-34:14:52.58,0.624,0.014,-0.67,...,0.16,1,0.139,57.4,2.85,<0.37,...,<2.53,...,...
J003033-142257,00:30:33.53,-14:22:57.50,0.393,0.019,-0.87,...,0.25,1,0.05,42.4,4.44,<0.23,...,<1.1,...,...
J003033-200514,00:30:33.16,-20:05:14.34,0.194,0.016,-1.12,...,0.37,1,0.029,46.5,3.51,<0.14,...,<0.77,...,...
J003039-102332,00:30:39.01,-10:23:32.53,0.625,0.018,-0.85,...,0.18,1,0.115,39.8,5.64,<0.28,...,<1.22,...,...
J003039-232300,00:30:39.05,-23:23:00.46,0.277,0.017,-0.73,...,0.34,1,0.056,48.9,2.98,<0.32,...,<1.84,...,F
J003041-230656,00:30:41.70,-23:06:56.36,0.409,0.017,-0.85,...,0.22,2,...,48.7,4.63,<0.17,...,<1.0,...,...
J003049-215346,00:30:49.60,-21:53:46.60,0.31,0.015,-0.96,...,0.27,1,0.044,47.8,3.98,<0.22,...,<1.21,...,...
J003055-123416,00:30:55.29,-12:34:16.15,0.275,0.02,-0.66,...,0.34,1,0.058,41.2,4.09,<0.19,...,<0.86,...,...
J003057-185425,00:30:57.45,-18:54:25.23,0.975,0.016,-0.86,...,0.11,2,...,45.5,12.92,<0.08,...,<0.4,...,...
J003100-124851,00:31:00.98,-12:48:51.43,0.583,0.019,-0.79,...,0.19,1,0.119,41.3,5.96,<0.18,...,<0.84,...,...
J003102-091157,00:31:02.97,-09:11:57.69,1.963,0.02,-0.76,...,0.09,1,0.331,39.0,15.65,<0.09,...,<0.4,...,...
J003102-220701,00:31:02.43,-22:07:01.88,1.745,0.015,-0.66,...,0.09,1,0.452,47.9,21.04,<0.04,...,<0.23,...,...
J003103-354715,00:31:03.53,-35:47:15.69,1.792,0.013,-0.79,...,0.08,1,0.383,58.6,5.75,<0.16,...,<1.14,...,...
J003108-073723,00:31:08.50,-07:37:23.74,0.52,0.017,-0.93,...,0.2,1,0.07,38.0,4.49,<0.33,...,<1.39,...,...
J003108-323517,00:31:08.21,-32:35:17.63,0.553,0.013,-0.59,...,0.17,1,0.128,56.0,3.24,<0.43,...,<2.84,...,...
J003118-263746,00:31:18.97,-26:37:46.60,0.256,0.017,-0.56,...,0.31,1,0.075,51.3,3.86,<0.14,...,<0.86,...,...
J003119-165202,00:31:19.09,-16:52:02.79,0.718,0.015,0.74,*,...,1,0.198,44.0,8.53,0.21,0.025,1.08,0.126,P
J003121-112448,00:31:21.55,-11:24:48.82,0.509,0.02,-0.76,...,0.22,2,...,40.3,3.54,<0.32,...,<1.43,...,...
J003130-112334,00:31:30.89,-11:23:34.25,0.5,0.02,-0.81,...,0.21,2,...,40.3,5.62,<0.19,...,<0.84,...,...
J003130-325944,00:31:30.54,-32:59:44.18,2.253,0.014,-0.64,...,0.08,1,0.583,56.3,11.93,<0.05,...,<0.34,...,...
J003131-201016,00:31:31.89,-20:10:16.34,0.345,0.016,-1.08,...,0.25,2,...,46.4,4.07,<0.18,...,<0.98,...,...
J003132-010051,00:31:32.69,-01:00:51.92,4.254,0.021,-0.82,...,0.07,2,...,34.3,7.92,<0.26,...,<0.92,...,...
J003132-283221,00:31:32.39,-28:32:21.96,0.519,0.015,-0.96,...,0.16,1,0.075,52.7,6.0,<0.16,...,<0.97,...,...
J003133-333938,00:31:33.06,-33:39:38.88,0.628,0.014,-0.64,...,0.17,1,0.146,56.8,3.28,<0.05,...,<0.34,...,...
J003136-184325,00:31:36.94,-18:43:25.34,0.794,0.016,-1.03,...,0.12,2,...,45.3,9.6,<0.04,...,<0.23,...,...
J003139-190453,00:31:39.67,-19:04:53.10,0.359,0.016,-0.92,...,0.25,1,0.05,45.5,5.26,<0.14,...,<0.76,...,...
J003141-242359,00:31:41.00,-24:23:59.65,0.33,0.017,-0.65,...,0.27,1,0.083,49.5,3.51,<0.31,...,<1.79,...,...
J003144-145634,00:31:44.68,-14:56:34.60,0.316,0.017,-0.65,...,0.31,1,0.046,42.6,3.73,<0.16,...,<0.79,...,...
J003145-262538,00:31:45.35,-26:25:38.91,1.599,0.017,-0.92,...,0.09,1,0.212,51.1,16.71,0.06,0.009,0.37,0.053,...
J003146-093307,00:31:46.23,-09:33:07.07,0.901,0.02,-0.68,...,0.14,1,0.195,39.0,8.73,<0.13,...,<0.56,...,...
J003147-151328,00:31:47.04,-15:13:28.10,0.632,0.017,-0.72,...,0.14,1,0.161,42.8,8.16,<0.13,...,<0.61,...,...
J003148-174204,00:31:48.92,-17:42:04.79,0.233,0.016,-0.43,...,0.38,1,0.075,44.5,3.12,<0.13,...,<0.69,...,...
J003150-102213,00:31:50.77,-10:22:13.41,0.43,0.019,-0.73,...,0.24,1,0.097,39.6,4.38,<0.29,...,<1.27,...,...
J003150-265223,00:31:50.51,-26:52:23.35,2.282,0.017,-0.71,...,0.08,1,0.433,51.4,21.79,0.09,0.008,0.57,0.049,...
J003152-311437,00:31:52.79,-31:14:37.87,1.291,0.013,-0.33,...,0.1,1,0.437,54.8,10.95,<0.14,...,<0.9,...,...
J003156-192238,00:31:56.67,-19:22:38.39,0.361,0.016,-0.72,...,0.27,1,0.068,45.7,5.0,<0.21,...,<1.09,...,...
J003157-133119,00:31:57.67,-13:31:19.12,0.389,0.018,-0.93,...,0.24,1,0.056,41.6,4.04,<0.26,...,<1.2,...,...
J003158-182755,00:31:58.09,-18:27:55.79,0.407,0.016,-0.79,*,...,1,0.058,45.1,4.91,<0.12,...,<0.64,...,...
J003159-210933,00:31:59.53,-21:09:33.18,1.307,0.015,-0.83,...,0.1,1,0.229,47.0,17.36,<0.04,...,<0.23,...,...
J003201-085133,00:32:01.02,-08:51:33.18,2.125,0.02,-0.01,*,...,1,0.581,38.6,16.58,0.3,0.026,1.27,0.11,P
J003201-113021,00:32:01.84,-11:30:21.63,0.253,0.019,-0.82,...,0.45,2,...,40.2,3.76,<0.2,...,<0.9,...,...
J003201-250919,00:32:01.35,-25:09:19.85,0.228,0.017,-0.98,...,0.33,2,...,50.0,2.65,<0.16,...,<0.96,...,...
J003203-225759,00:32:03.35,-22:57:59.12,2.554,0.017,-0.94,...,0.08,1,0.317,48.4,29.16,0.05,0.005,0.27,0.027,...
J003205-151344,00:32:05.31,-15:13:44.61,0.29,0.017,-1.05,...,0.31,1,0.033,42.7,4.03,<0.24,...,<1.14,...,...
J003207-261152,00:32:07.04,-26:11:52.11,0.254,0.018,-0.66,...,0.3,1,0.075,50.8,3.35,<0.12,...,<0.73,...,...
J003209-292239,00:32:09.73,-29:22:39.06,0.45,0.016,-0.98,...,0.18,2,...,53.3,4.41,<0.21,...,<1.34,...,...
J003216-093048,00:32:16.32,-09:30:48.50,0.334,0.02,-0.64,...,0.36,1,0.083,38.9,3.65,<0.29,...,<1.22,...,...
J003217-034903,00:32:17.46,-03:49:03.27,3.779,0.017,-0.98,...,0.08,1,0.589,35.6,15.2,<0.09,...,<0.34,...,...
J003221-061347,00:32:21.47,-06:13:47.88,0.889,0.017,-1.05,...,0.14,1,0.105,36.9,5.57,<0.3,...,<1.2,...,...
J003221-240505,00:32:21.40,-24:05:05.15,3.973,0.018,-0.84,...,0.07,1,0.552,49.2,49.23,0.07,0.005,0.39,0.03,...
J003227-331132,00:32:27.17,-33:11:32.42,0.727,0.014,-0.74,...,0.13,1,0.178,56.3,3.44,<0.29,...,<1.96,...,...
J003232-264915,00:32:32.93,-26:49:15.58,0.565,0.017,-0.72,...,0.16,1,0.135,51.3,6.68,<0.16,...,<0.98,...,...
J003233-284919,00:32:33.25,-28:49:19.06,0.386,0.015,-0.59,...,0.24,1,0.16,52.8,3.74,<0.25,...,<1.58,...,AF
J003238-274909,00:32:38.97,-27:49:09.14,0.652,0.017,-0.75,...,0.15,1,0.14,52.0,6.34,<0.06,...,<0.36,...,...
J003238-325311,00:32:38.47,-32:53:11.29,1.138,0.013,-0.52,...,0.11,1,0.34,56.1,6.46,<0.16,...,<1.04,...,...
J003242-123339,00:32:42.48,-12:33:39.31,1.132,0.019,-0.55,...,0.12,1,0.24,40.8,11.58,0.25,0.025,1.16,0.113,...
J003244-144112,00:32:44.33,-14:41:12.14,0.424,0.018,-0.36,...,0.25,1,0.107,42.3,6.78,0.25,0.035,1.19,0.165,...
J003244-170412,00:32:44.25,-17:04:12.12,0.392,0.016,-0.67,...,0.23,1,0.074,43.9,5.68,<0.22,...,<1.11,...,...
J003244-214414,00:32:44.66,-21:44:14.71,1.785,0.016,-0.7,...,0.09,1,0.353,47.3,21.26,0.05,0.006,0.29,0.035,...
J003246-133102,00:32:46.26,-13:31:02.22,0.945,0.018,-0.63,...,0.12,2,...,41.5,11.58,0.15,0.017,0.7,0.08,...
J003246-293107,00:32:46.19,-29:31:07.25,2.632,0.016,-0.31,*,...,1,0.572,53.3,21.15,0.11,0.009,0.71,0.059,P
J003248-265426,00:32:48.23,-26:54:26.03,0.225,0.016,-0.04,...,0.43,1,0.063,51.3,2.87,<0.24,...,<1.45,...,...
J003251-101801,00:32:51.78,-10:18:01.39,1.659,0.019,-1.22,...,0.09,1,0.145,39.3,14.45,<0.08,...,<0.37,...,...
J003257-371954,00:32:57.06,-37:19:54.87,2.403,0.015,-0.8,...,0.08,1,0.332,59.7,4.51,<0.22,...,<1.59,...,...
J003259-334512,00:32:59.37,-33:45:12.96,1.222,0.014,-0.56,...,0.11,1,0.372,56.7,5.5,<0.23,...,<1.59,...,...
J003301-255201,00:33:01.46,-25:52:01.90,0.305,0.018,-0.86,...,0.27,2,...,50.4,3.54,<0.24,...,<1.43,...,...
J003303-365603,00:33:03.33,-36:56:03.75,0.478,0.018,-0.8,...,0.18,1,0.111,59.3,2.3,<0.22,...,<1.54,...,...
J003307-114013,00:33:07.46,-11:40:13.18,0.371,0.019,-0.78,...,0.31,1,0.051,40.2,3.42,<0.18,...,<0.82,...,...
J003313-163608,00:33:13.27,-16:36:08.92,0.377,0.017,-0.91,...,0.24,1,0.075,43.5,5.08,<0.08,...,<0.41,...,...
J003313-182602,00:33:13.36,-18:26:02.06,1.63,0.016,-0.69,...,0.09,1,0.319,44.8,19.07,0.11,0.01,0.56,0.049,...
J003315-125712,00:33:15.59,-12:57:12.36,0.23,0.018,-0.51,...,0.41,1,0.059,41.0,3.46,<0.09,...,<0.43,...,...
J003318-325428,00:33:18.63,-32:54:28.45,0.746,0.013,-0.71,...,0.13,1,0.126,56.0,4.14,<0.26,...,<1.75,...,...
J003319-174427,00:33:19.00,-17:44:27.39,1.147,0.016,-0.97,...,0.11,1,0.132,44.3,14.43,<0.09,...,<0.44,...,...
J003321-090600,00:33:21.23,-09:06:00.23,0.675,0.021,-0.38,...,0.2,1,0.241,38.5,6.04,0.26,0.047,1.11,0.196,...
J003321-293211,00:33:21.02,-29:32:11.59,0.4,0.016,-0.77,...,0.22,2,...,53.3,2.7,<0.33,...,<2.1,...,...
J003323-214154,00:33:23.74,-21:41:54.07,1.686,0.016,-0.52,...,0.1,1,0.285,47.2,20.06,0.16,0.013,0.86,0.069,...
J003323-334425,00:33:23.62,-33:44:25.99,0.544,0.014,-0.88,...,0.18,1,0.075,56.7,3.37,<0.36,...,<2.43,...,...
J003327-273148,00:33:27.37,-27:31:48.61,0.75,0.016,-0.83,...,0.12,2,...,51.7,7.61,<0.11,...,<0.68,...,...
J003332-113219,00:33:32.76,-11:32:19.90,1.411,0.019,-0.68,...,0.11,1,0.286,40.0,14.93,0.14,0.015,0.61,0.066,...
J003332-165009,00:33:32.30,-16:50:09.62,1.276,0.017,-0.28,...,0.12,1,0.341,43.6,15.09,0.17,0.015,0.83,0.075,...
J003337-252730,00:33:37.03,-25:27:30.95,1.025,0.018,-1.03,...,0.11,1,0.103,50.0,10.25,<0.02,...,<0.14,...,...
J003341-132633,00:33:41.86,-13:26:33.71,0.542,0.018,-0.8,...,0.18,1,0.086,41.2,6.69,<0.12,...,<0.54,...,...
J003347-255135,00:33:47.52,-25:51:35.87,0.702,0.018,-0.88,...,0.14,1,0.1,50.3,7.14,<0.07,...,<0.39,...,...
J003349-254409,00:33:49.29,-25:44:09.66,0.51,0.018,-0.55,...,0.2,1,0.079,50.2,5.38,0.18,0.03,1.05,0.176,...
J003352-161053,00:33:52.44,-16:10:53.07,2.069,0.018,-0.81,...,0.08,1,0.362,43.1,23.64,0.05,0.006,0.23,0.03,...
J003352-174025,00:33:52.74,-17:40:25.01,1.962,0.016,-0.55,...,0.09,1,0.476,44.2,24.61,0.11,0.009,0.58,0.047,...
J003353-212532,00:33:53.74,-21:25:32.81,0.569,0.016,-0.84,...,0.18,1,0.099,46.9,6.44,<0.15,...,<0.82,...,...
J003353-290246,00:33:53.49,-29:02:46.53,0.312,0.015,-0.96,...,0.24,1,0.045,52.8,2.88,<0.24,...,<1.49,...,...
J003354-073019,00:33:54.65,-07:30:19.34,6.134,0.017,-0.91,...,0.07,2,...,37.4,47.77,0.08,0.007,0.33,0.027,...
J003357-205003,00:33:57.41,-20:50:03.05,0.248,0.016,-0.96,...,0.42,1,0.023,46.5,3.01,<0.15,...,<0.81,...,...
J003400-314254,00:34:00.11,-31:42:54.89,0.411,0.014,-0.84,...,0.21,1,0.073,55.0,3.53,<0.06,...,<0.39,...,...
J003401-170818,00:34:01.26,-17:08:18.14,0.147,0.016,-0.15,...,0.71,1,0.052,43.8,3.24,<0.31,...,<1.57,...,...
J003402-263945,00:34:02.60,-26:39:45.08,0.268,0.017,-0.77,...,0.3,1,0.063,50.9,2.75,<0.16,...,<0.98,...,...
J003403-280747,00:34:03.12,-28:07:47.32,0.414,0.017,-1.0,...,0.2,1,0.045,52.1,3.6,<0.24,...,<1.46,...,...
J003406-142426,00:34:06.29,-14:24:26.64,0.725,0.018,-0.88,...,0.15,1,0.096,41.8,9.62,<0.09,...,<0.44,...,...
J003409-104533,00:34:09.23,-10:45:33.57,0.434,0.019,-0.7,...,0.27,1,0.08,39.4,4.89,<0.28,...,<1.22,...,...
J003411-063116,00:34:11.51,-06:31:16.66,1.272,0.018,-0.99,...,0.11,1,0.144,36.7,8.8,<0.2,...,<0.8,...,...
J003414-235753,00:34:14.81,-23:57:53.81,0.132,0.017,-0.72,...,0.57,1,0.037,48.8,2.73,<0.3,...,<1.71,...,...
J003416-274647,00:34:16.02,-27:46:47.30,0.674,0.017,-1.23,...,0.12,1,0.059,51.8,7.64,<0.12,...,<0.75,...,...
J003418-210647,00:34:18.98,-21:06:47.66,0.29,0.016,-0.8,...,0.35,1,0.05,46.6,3.44,<0.26,...,<1.41,...,...
J003421-245450,00:34:21.82,-24:54:50.40,0.808,0.017,-0.7,...,0.13,1,0.152,49.5,8.77,0.13,0.017,0.73,0.101,...
J003422-052754,00:34:22.80,-05:27:54.39,0.684,0.022,-0.58,...,0.21,1,0.13,36.1,4.1,<0.34,...,<1.31,...,...
J003422-203424,00:34:22.50,-20:34:24.01,0.313,0.016,-0.53,...,0.3,1,0.089,46.2,3.93,<0.26,...,<1.41,...,...
J003424-175924,00:34:24.19,-17:59:24.10,3.066,0.016,-0.83,...,0.07,1,0.639,44.3,40.39,<0.02,...,<0.12,...,...
J003429-114818,00:34:29.08,-11:48:18.16,1.197,0.018,-0.89,...,0.11,1,0.156,40.0,14.79,<0.11,...,<0.48,...,...
J003430-213342,00:34:30.71,-21:33:42.12,0.855,0.016,-0.81,...,0.13,1,0.167,46.9,10.69,<0.09,...,<0.49,...,...
J003430-253355,00:34:30.28,-25:33:55.30,0.355,0.018,-0.7,...,0.24,2,...,50.0,4.39,<0.04,...,<0.22,...,...
J003435-221626,00:34:35.22,-22:16:26.47,0.271,0.017,-0.59,...,0.37,1,0.064,47.5,3.04,<0.29,...,<1.62,...,...
J003437-161716,00:34:37.94,-16:17:16.14,0.723,0.018,-0.8,...,0.16,1,0.103,43.1,8.02,<0.13,...,<0.62,...,...
J003440-104924,00:34:40.77,-10:49:24.03,1.129,0.019,-0.94,...,0.11,1,0.185,39.3,10.93,<0.11,...,<0.49,...,...
J003440-175142,00:34:40.95,-17:51:42.40,0.238,0.017,-0.85,...,0.4,1,0.032,44.2,3.26,<0.33,...,<1.69,...,...
J003444-320314,00:34:44.41,-32:03:14.70,0.562,0.013,-0.95,...,0.16,1,0.067,55.1,4.02,<0.09,...,<0.58,...,...
J003445-372351,00:34:45.78,-37:23:51.16,1.48,0.015,-1.04,...,0.09,1,0.191,59.5,2.66,<0.37,...,<2.65,...,...
J003446-142844,00:34:46.74,-14:28:44.71,0.523,0.018,-0.76,...,0.18,2,...,41.8,7.71,<0.16,...,<0.76,...,...
J003446-144017,00:34:46.16,-14:40:17.95,0.152,0.018,-0.44,...,0.75,1,0.027,41.9,3.56,<0.1,...,<0.47,...,...
J003446-183038,00:34:46.51,-18:30:38.42,1.124,0.016,-0.98,...,0.1,2,...,44.6,13.66,<0.07,...,<0.34,...,...
J003447-091314,00:34:47.93,-09:13:14.31,0.848,0.02,-0.95,...,0.14,1,0.116,38.3,9.16,<0.15,...,<0.61,...,...
J003447-205715,00:34:47.69,-20:57:15.58,0.462,0.016,-0.43,...,0.23,1,0.147,46.4,6.42,<0.15,...,<0.83,...,...
J003448-275300,00:34:48.59,-27:53:00.87,0.369,0.017,-0.76,...,0.26,1,0.08,51.8,3.53,<0.19,...,<1.14,...,...
J003450-331510,00:34:50.97,-33:15:10.24,0.652,0.013,-1.0,...,0.13,2,...,56.1,3.9,<0.19,...,<1.24,...,...
J003454-230328,00:34:54.74,-23:03:28.85,0.662,0.016,-0.23,...,0.18,1,0.395,48.0,9.1,0.15,0.018,0.84,0.101,A
J003456-082817,00:34:56.47,-08:28:17.67,0.593,0.019,-0.61,...,0.22,1,0.157,37.8,4.74,<0.27,...,<1.1,...,...
J003456-105026,00:34:56.27,-10:50:26.05,0.622,0.019,-0.77,...,0.18,1,0.114,39.3,7.05,<0.19,...,<0.83,...,...
J003458-321408,00:34:58.53,-32:14:08.54,0.54,0.013,-0.63,...,0.17,2,...,55.3,2.6,<0.22,...,<1.46,...,...
J003459-272320,00:34:59.33,-27:23:20.50,0.191,0.017,-0.99,...,0.46,1,0.025,51.4,2.82,<0.32,...,<1.97,...,...
J003502-083437,00:35:02.72,-08:34:37.38,2.36,0.019,-0.87,...,0.08,2,...,37.8,21.21,0.09,0.011,0.36,0.046,...
J003502-320040,00:35:02.77,-32:00:40.92,0.394,0.013,-0.82,...,0.22,1,0.058,55.1,2.97,<0.45,...,<2.92,...,...
J003503-225202,00:35:03.22,-22:52:02.72,1.237,0.017,-0.93,...,0.1,1,0.124,47.8,15.07,0.09,0.01,0.5,0.056,...
J003504-141602,00:35:04.59,-14:16:02.89,2.468,0.019,-1.05,...,0.08,1,0.329,41.6,30.33,0.04,0.006,0.21,0.027,A
J003504-202121,00:35:04.81,-20:21:21.94,0.446,0.017,-0.21,...,0.25,1,0.114,45.9,5.66,0.24,0.034,1.28,0.181,...
J003506-352517,00:35:06.93,-35:25:17.66,0.58,0.012,-0.98,...,0.14,1,0.057,57.8,2.57,<0.36,...,<2.47,...,...
J003508-200354,00:35:08.64,-20:03:54.11,12.487,0.017,-0.71,...,0.07,1,1.957,45.7,160.83,0.09,0.006,0.47,0.034,A
J003512-271145,00:35:12.77,-27:11:45.90,0.317,0.017,-0.09,...,0.35,1,0.102,51.2,3.47,<0.27,...,<1.62,...,...
J003514-243532,00:35:14.33,-24:35:32.71,0.217,0.017,-0.92,...,0.34,1,0.035,49.1,3.65,<0.09,...,<0.49,...,...
J003521-214945,00:35:21.24,-21:49:45.32,1.062,0.016,-0.79,...,0.12,1,0.172,47.0,12.96,0.09,0.011,0.47,0.059,...
J003522-244715,00:35:22.49,-24:47:15.57,0.301,0.017,-0.69,...,0.3,1,0.064,49.3,3.73,<0.24,...,<1.41,...,...
J003522-332008,00:35:22.12,-33:20:08.45,0.645,0.013,-0.69,...,0.16,1,0.116,56.1,3.68,<0.27,...,<1.78,...,...
J003524-223811,00:35:24.42,-22:38:11.34,0.321,0.017,-1.0,...,0.24,1,0.03,47.6,4.92,<0.07,...,<0.41,...,...
J003525-220558,00:35:25.96,-22:05:58.03,0.437,0.016,-0.79,...,0.23,1,0.079,47.2,4.65,<0.09,...,<0.51,...,...
J003530-292348,00:35:30.96,-29:23:48.08,0.605,0.016,-0.85,...,0.15,1,0.093,52.9,5.4,<0.14,...,<0.86,...,...
J003532-065352,00:35:32.74,-06:53:52.24,0.836,0.017,-0.71,...,0.16,2,...,36.7,6.91,<0.24,...,<0.94,...,...
J003534-282501,00:35:34.67,-28:25:01.83,1.38,0.016,-0.72,...,0.09,1,0.286,52.1,13.43,<0.05,...,<0.33,...,...
J003537-163456,00:35:37.17,-16:34:56.39,3.039,0.018,-0.59,...,0.08,1,0.834,43.1,36.01,0.04,0.004,0.21,0.021,A
J003539-070919,00:35:39.67,-07:09:19.89,0.696,0.018,-0.75,...,0.2,1,0.103,36.8,5.97,<0.23,...,<0.89,...,...
J003541-334621,00:35:41.02,-33:46:21.69,0.681,0.013,-0.75,...,0.15,1,0.117,56.4,3.44,<0.3,...,<2.04,...,...
J003542-101420,00:35:42.61,-10:14:20.47,0.213,0.019,-0.72,...,0.43,1,0.041,38.7,4.02,<0.28,...,<1.18,...,...
J003543-273801,00:35:43.62,-27:38:01.81,0.869,0.017,-0.74,...,0.12,1,0.202,51.5,10.65,<0.09,...,<0.56,...,...
J003549-083525,00:35:49.55,-08:35:25.03,0.739,0.019,-0.67,...,0.16,2,...,37.7,6.58,<0.22,...,<0.91,...,...
J003553-182114,00:35:53.11,-18:21:14.33,0.361,0.016,-0.98,...,0.23,2,...,44.3,4.79,<0.12,...,<0.59,...,...
J003553-251442,00:35:53.81,-25:14:42.18,0.735,0.017,-1.08,...,0.13,1,0.067,49.6,9.11,<0.08,...,<0.44,...,...
J003554-095232,00:35:54.17,-09:52:32.40,0.462,0.019,-0.25,...,0.31,1,0.104,38.5,4.83,0.33,0.068,1.39,0.289,...
J003555-121843,00:35:55.24,-12:18:43.29,0.322,0.018,-0.86,...,0.28,1,0.048,40.1,3.57,<0.35,...,<1.56,...,...
J003555-262724,00:35:55.93,-26:27:24.59,0.717,0.016,-0.65,...,0.15,1,0.166,50.5,7.56,<0.12,...,<0.72,...,...
J003600-035159,00:36:00.32,-03:51:59.59,2.396,0.017,-0.98,...,0.09,2,...,34.8,9.64,<0.14,...,<0.52,...,...
J003600-302312,00:36:00.64,-30:23:12.94,1.672,0.014,-1.25,...,0.08,2,...,53.6,13.05,<0.03,...,<0.22,...,...
J003601-100332,00:36:01.07,-10:03:32.10,0.723,0.019,-0.94,...,0.16,2,...,38.6,6.45,<0.23,...,<0.97,...,...
J003605-142954,00:36:05.71,-14:29:54.55,0.561,0.019,-0.76,...,0.18,1,0.102,41.5,7.59,<0.18,...,<0.83,...,...
J003605-332824,00:36:05.03,-33:28:24.45,1.198,0.013,-0.93,...,0.1,1,0.162,56.1,6.24,<0.17,...,<1.13,...,...
J003608-200206,00:36:08.40,-20:02:06.82,0.543,0.017,-0.71,...,0.21,1,0.105,45.5,6.63,<0.13,...,<0.69,...,...
J003608-262525,00:36:08.43,-26:25:25.70,0.42,0.016,-0.84,...,0.2,2,...,50.4,4.95,<0.13,...,<0.79,...,...
J003611-260258,00:36:11.44,-26:02:58.39,0.217,0.016,-0.97,...,0.36,1,0.043,50.1,3.31,<0.27,...,<1.57,...,...
J003616-111650,00:36:16.81,-11:16:50.58,1.837,0.019,-0.83,...,0.09,2,...,39.3,20.95,0.07,0.01,0.3,0.042,...
J003617-173724,00:36:17.54,-17:37:24.31,0.34,0.017,-0.96,...,0.22,2,...,43.7,4.75,<0.17,...,<0.87,...,...
J003618-334110,00:36:18.49,-33:41:10.56,0.706,0.013,-0.57,...,0.15,1,0.191,56.3,3.04,<0.08,...,<0.51,...,...
J003622-143130,00:36:22.18,-14:31:30.73,0.461,0.019,-0.73,...,0.22,1,0.116,41.5,6.18,<0.17,...,<0.79,...,...
J003622-223722,00:36:22.18,-22:37:22.72,0.374,0.017,-0.75,...,0.27,1,0.058,47.5,4.61,<0.17,...,<0.93,...,...
J003629-372745,00:36:29.31,-37:27:45.07,4.209,0.015,-0.91,...,0.07,1,0.592,59.4,6.39,<0.11,...,<0.78,...,...
J003633-190516,00:36:33.12,-19:05:16.80,0.952,0.015,-0.6,...,0.13,1,0.24,44.8,12.24,<0.09,...,<0.45,...,...
J003636-243941,00:36:36.52,-24:39:41.47,0.475,0.017,-0.62,...,0.2,1,0.115,49.0,5.75,<0.08,...,<0.49,...,...
J003636-280552,00:36:36.13,-28:05:52.14,0.315,0.017,-0.87,...,0.26,1,0.052,51.7,3.09,<0.18,...,<1.13,...,...
J003640-293355,00:36:40.60,-29:33:55.21,0.651,0.015,-0.84,...,0.14,1,0.134,52.9,5.74,<0.12,...,<0.78,...,...
J003642-051256,00:36:42.80,-05:12:56.38,0.711,0.019,-0.8,...,0.17,1,0.213,35.5,5.01,<0.29,...,<1.08,...,...
J003643-263458,00:36:43.98,-26:34:58.20,0.27,0.016,-0.72,...,0.31,1,0.046,50.5,3.58,<0.29,...,<1.74,...,...
J003643-271613,00:36:43.45,-27:16:13.37,0.225,0.017,-0.63,...,0.39,1,0.06,51.0,3.09,<0.21,...,<1.26,...,...
J003647-142718,00:36:47.00,-14:27:18.35,0.271,0.019,-0.74,...,0.37,1,0.071,41.4,4.26,<0.1,...,<0.47,...,...
J003648-143841,00:36:48.41,-14:38:41.79,0.39,0.019,-0.85,...,0.26,1,0.043,41.5,4.18,<0.24,...,<1.13,...,...
J003648-193152,00:36:48.13,-19:31:52.65,0.996,0.016,-0.94,...,0.12,1,0.141,45.1,12.89,<0.04,...,<0.19,...,...
J003652-162112,00:36:52.97,-16:21:12.04,0.205,0.017,-0.49,...,0.45,1,0.062,42.7,3.35,<0.09,...,<0.42,...,...
J003652-201957,00:36:52.24,-20:19:57.72,0.52,0.017,-0.86,...,0.21,1,0.082,45.6,7.07,<0.12,...,<0.61,...,...
J003653-140243,00:36:53.60,-14:02:43.59,0.164,0.018,-0.82,...,0.49,2,...,41.1,3.26,<0.41,...,<1.89,...,...
J003653-314431,00:36:53.85,-31:44:31.40,0.559,0.013,-0.89,...,0.15,1,0.104,54.6,3.56,<0.13,...,<0.88,...,...
J003656-144803,00:36:56.96,-14:48:03.97,0.454,0.019,-1.08,...,0.21,1,0.054,41.6,6.41,<0.09,...,<0.44,...,...
J003701-115921,00:37:01.40,-11:59:21.32,0.767,0.018,-0.91,...,0.13,1,0.109,39.7,9.82,<0.08,...,<0.35,...,...
J003701-173825,00:37:01.45,-17:38:25.39,0.447,0.016,-0.63,...,0.21,1,0.136,43.6,6.1,<0.08,...,<0.39,...,...
J003701-232641,00:37:01.10,-23:26:41.34,1.327,0.017,-0.81,...,0.09,1,0.266,48.0,17.3,0.07,0.01,0.42,0.057,...
J003704-010910,00:37:04.05,-01:09:10.30,19.71,0.024,-0.82,...,0.07,1,4.067,33.2,35.79,<0.01,...,<0.02,...,A
J003704-091049,00:37:04.59,-09:10:49.95,0.524,0.019,-0.77,...,0.22,1,0.107,37.8,4.45,<0.25,...,<1.03,...,...
J003709-304741,00:37:09.46,-30:47:41.45,0.382,0.014,-0.77,...,0.22,1,0.068,53.8,3.0,<0.04,...,<0.27,...,...
J003711-200253,00:37:11.05,-20:02:53.72,1.326,0.017,-0.7,...,0.11,1,0.255,45.4,15.14,0.13,0.012,0.67,0.061,...
J003712-162516,00:37:12.53,-16:25:16.55,0.096,0.017,-0.48,*,...,1,0.049,42.7,3.16,<0.33,...,<1.61,...,...
J003714-222815,00:37:14.47,-22:28:15.28,0.273,0.017,-0.76,...,0.36,1,0.046,47.2,3.55,<0.23,...,<1.27,...,...
J003714-270740,00:37:14.54,-27:07:40.16,0.569,0.017,-0.93,...,0.14,2,...,50.9,6.2,<0.12,...,<0.69,...,...
J003715-061916,00:37:15.97,-06:19:16.58,0.865,0.016,-0.7,...,0.15,1,0.174,36.0,7.48,<0.24,...,<0.94,...,...
J003718-103522,00:37:18.86,-10:35:22.82,0.378,0.019,-0.57,...,0.34,1,0.082,38.7,4.94,<0.31,...,<1.33,...,...
J003722-230825,00:37:22.29,-23:08:25.03,3.563,0.017,-0.94,...,0.07,1,0.443,47.7,43.92,0.02,0.003,0.14,0.018,...
J003723-190428,00:37:23.64,-19:04:28.97,1.127,0.015,-1.36,...,0.1,1,0.065,44.6,13.72,0.07,0.01,0.37,0.054,...
J003724-174924,00:37:24.56,-17:49:24.48,0.533,0.016,-1.02,...,0.18,1,0.072,43.7,6.74,<0.13,...,<0.65,...,...
J003727-301235,00:37:27.01,-30:12:35.92,0.581,0.015,-0.8,...,0.16,1,0.107,53.3,4.69,<0.15,...,<0.96,...,...
J003728-202048,00:37:28.27,-20:20:48.25,0.35,0.017,-0.91,...,0.32,1,0.079,45.6,3.25,<0.24,...,<1.25,...,...
J003728-334439,00:37:28.74,-33:44:39.65,1.47,0.013,-0.79,...,0.09,1,0.318,56.2,7.16,<0.11,...,<0.74,...,A
J003742-352334,00:37:42.74,-35:23:34.93,0.822,0.013,-0.45,...,0.14,1,0.236,57.5,2.89,<0.38,...,<2.6,...,...
J003747-090759,00:37:47.77,-09:07:59.28,0.382,0.019,-0.71,...,0.31,1,0.078,37.6,4.33,<0.39,...,<1.59,...,...
J003749-101030,00:37:49.63,-10:10:30.74,0.497,0.019,-0.58,...,0.25,1,0.098,38.3,6.23,<0.27,...,<1.13,...,...
J003749-143055,00:37:49.51,-14:30:55.91,0.359,0.019,-0.95,...,0.24,1,0.064,41.3,4.66,<0.2,...,<0.93,...,...
J003751-262824,00:37:51.77,-26:28:24.25,0.613,0.017,-0.45,...,0.17,1,0.201,50.2,5.58,0.2,0.031,1.19,0.183,...
J003754-211454,00:37:54.33,-21:14:54.57,0.447,0.016,-0.87,...,0.22,1,0.057,46.2,5.78,<0.11,...,<0.57,...,...
J003756-213243,00:37:56.82,-21:32:43.75,0.448,0.016,-0.6,...,0.24,1,0.107,46.4,5.58,<0.16,...,<0.85,...,...
J003757-053318,00:37:57.59,-05:33:18.35,1.248,0.018,-0.64,...,0.12,2,...,35.4,7.26,<0.11,...,<0.43,...,...
J003757-250422,00:37:57.18,-25:04:22.21,0.623,0.017,-0.75,...,0.14,1,0.181,49.1,6.98,<0.06,...,<0.34,...,...
J003758-054312,00:37:58.24,-05:43:12.46,0.531,0.017,-0.66,...,0.23,1,0.106,35.5,4.61,<0.34,...,<1.28,...,...
J003758-215909,00:37:58.19,-21:59:09.11,0.153,0.015,-0.76,*,...,1,0.026,46.7,3.32,<0.13,...,<0.71,...,...
J003758-340627,00:37:58.41,-34:06:27.61,1.349,0.012,-1.07,...,0.09,1,0.155,56.4,6.16,<0.14,...,<0.96,...,...
J003809-065611,00:38:09.06,-06:56:11.53,0.555,0.016,-0.89,...,0.21,1,0.084,36.2,5.1,<0.35,...,<1.35,...,...
J003812-035736,00:38:12.75,-03:57:36.90,1.183,0.023,-1.04,...,0.12,2,...,34.4,4.4,<0.16,...,<0.58,...,...
J003814-104134,00:38:14.45,-10:41:34.27,0.481,0.019,-0.52,...,0.22,1,0.112,38.6,5.6,0.32,0.055,1.36,0.233,...
J003814-245855,00:38:14.67,-24:58:55.42,0.36,0.017,-0.3,...,0.26,1,0.412,49.0,4.54,<0.23,...,<1.31,...,AF
J003814-284826,00:38:14.22,-28:48:26.61,0.492,0.016,-0.88,...,0.19,1,0.069,52.1,3.94,<0.13,...,<0.78,...,...
J003820-020737,00:38:20.30,-02:07:37.53,28.389,0.026,-0.71,...,0.07,1,6.188,33.4,60.67,<0.01,...,<0.02,...,A
J003820-053812,00:38:20.21,-05:38:12.57,0.679,0.017,-1.02,...,0.16,2,...,35.4,4.31,<0.36,...,<1.34,...,...
J003820-262642,00:38:20.49,-26:26:42.01,0.852,0.016,-0.92,...,0.12,2,...,50.2,10.46,<0.04,...,<0.22,...,...
J003821-185153,00:38:21.63,-18:51:53.76,0.783,0.015,-0.59,...,0.13,2,...,44.3,11.47,<0.06,...,<0.29,...,...
J003822-111244,00:38:22.64,-11:12:44.68,1.347,0.018,-0.93,...,0.1,1,0.183,38.9,15.42,<0.09,...,<0.39,...,...
J003822-224320,00:38:22.36,-22:43:20.88,0.76,0.016,-0.94,...,0.14,1,0.086,47.2,8.31,<0.09,...,<0.51,...,...
J003823-125248,00:38:23.15,-12:52:48.65,1.085,0.017,-0.59,...,0.11,1,0.306,40.0,14.66,<0.1,...,<0.43,...,...
J003824-225256,00:38:24.86,-22:52:56.09,2.327,0.016,-0.74,...,0.08,1,0.391,47.4,29.74,0.08,0.007,0.46,0.037,...
J003826-385949,00:38:26.83,-38:59:49.39,10.841,0.015,-0.9,...,0.07,1,1.631,60.5,9.36,<0.11,...,<0.81,...,A
J003829-211957,00:38:29.77,-21:19:57.41,1.081,0.017,0.15,...,0.15,1,0.828,46.2,13.91,0.21,0.018,1.12,0.096,AP
J003830-202251,00:38:30.90,-20:22:51.79,0.995,0.017,-0.85,...,0.13,1,0.139,45.4,12.44,<0.08,...,<0.4,...,...
J003830-290450,00:38:30.73,-29:04:50.65,0.943,0.016,-0.71,...,0.11,1,0.278,52.2,8.74,<0.1,...,<0.61,...,...
J003837-115233,00:38:37.82,-11:52:33.15,0.489,0.018,-0.97,...,0.19,1,0.044,39.3,5.95,0.28,0.045,1.2,0.194,...
J003837-171556,00:38:37.67,-17:15:56.64,0.843,0.016,-0.91,...,0.12,1,0.1,43.1,12.13,<0.11,...,<0.54,...,...
J003838-285903,00:38:38.83,-28:59:03.52,0.26,0.017,-0.56,*,...,1,0.046,52.2,2.67,<0.2,...,<1.21,...,...
J003844-093418,00:38:44.78,-09:34:18.60,0.497,0.02,-0.81,...,0.24,1,0.101,37.7,5.85,<0.21,...,<0.86,...,...
J003847-154001,00:38:47.09,-15:40:01.94,0.88,0.017,-1.06,...,0.12,1,0.063,41.9,13.15,<0.09,...,<0.43,...,...
J003847-303441,00:38:47.92,-30:34:41.98,0.778,0.014,-0.75,...,0.13,1,0.17,53.4,5.68,<0.18,...,<1.14,...,...
J003849-222521,00:38:49.83,-22:25:21.61,0.879,0.016,-0.84,...,0.12,1,0.133,46.9,12.39,<0.09,...,<0.47,...,...
J003851-202835,00:38:51.87,-20:28:35.27,0.215,0.017,-0.81,...,0.55,1,0.03,45.4,2.98,<0.16,...,<0.82,...,...
J003852-071902,00:38:52.13,-07:19:02.13,0.472,0.016,-0.06,...,0.3,2,...,36.3,5.16,<0.38,...,<1.49,...,...
J003906-094241,00:39:06.32,-09:42:41.49,0.296,0.02,-0.34,...,0.44,1,0.153,37.8,3.79,<0.15,...,<0.62,...,AF
J003906-144154,00:39:06.40,-14:41:54.37,0.847,0.018,-0.73,...,0.13,1,0.235,41.2,10.33,<0.09,...,<0.43,...,...
J003906-242506,00:39:06.77,-24:25:06.66,1.289,0.016,-0.99,...,0.09,1,0.217,48.5,15.86,<0.05,...,<0.27,...,...
J003906-284645,00:39:06.21,-28:46:45.75,0.45,0.016,-0.66,...,0.21,1,0.115,51.9,4.35,<0.17,...,<1.05,...,...
J003907-184629,00:39:07.87,-18:46:29.49,0.311,0.015,-1.02,...,0.25,2,...,44.1,4.76,<0.17,...,<0.86,...,...
J003908-221953,00:39:08.35,-22:19:53.80,0.285,0.015,-0.63,...,0.26,1,0.114,46.8,3.87,<0.13,...,<0.73,...,AF
J003911-203735,00:39:11.84,-20:37:35.05,0.497,0.017,-0.68,...,0.24,1,0.112,45.5,5.66,<0.18,...,<0.93,...,...
J003911-280054,00:39:11.26,-28:00:54.61,0.243,0.016,-0.79,...,0.31,1,0.048,51.3,3.07,<0.21,...,<1.3,...,...
J003919-190616,00:39:19.42,-19:06:16.70,0.295,0.015,-0.89,...,0.32,1,0.054,44.3,3.37,<0.1,...,<0.5,...,...
J003922-203521,00:39:22.78,-20:35:21.67,0.413,0.017,-0.87,...,0.25,1,0.078,45.5,4.92,<0.14,...,<0.74,...,...
J003924-080223,00:39:24.88,-08:02:23.90,1.52,0.016,-0.65,...,0.1,1,0.35,36.6,13.41,<0.12,...,<0.47,...,...
J003925-170300,00:39:25.79,-17:03:00.70,0.457,0.015,-0.7,...,0.2,1,0.092,42.8,6.67,<0.16,...,<0.77,...,...
J003928-133357,00:39:28.11,-13:33:57.27,0.37,0.018,-0.67,...,0.29,1,0.087,40.3,5.48,<0.23,...,<1.02,...,...
J003928-332235,00:39:28.24,-33:22:35.13,1.525,0.013,-0.96,...,0.09,1,0.184,55.6,7.79,<0.09,...,<0.58,...,...
J003931-111057,00:39:31.43,-11:10:57.87,1.006,0.019,-0.66,...,0.13,1,0.308,38.7,11.01,0.26,0.027,1.1,0.116,A
J003934-300331,00:39:34.67,-30:03:31.09,0.419,0.014,-0.71,...,0.22,1,0.068,52.9,3.68,<0.15,...,<0.94,...,...
J003938-074610,00:39:38.20,-07:46:10.47,2.493,0.017,-0.84,...,0.08,1,0.379,36.4,23.1,<0.1,...,<0.39,...,...
J003939-073024,00:39:39.96,-07:30:24.62,0.461,0.017,-0.83,...,0.25,1,0.078,36.2,4.1,<0.37,...,<1.44,...,...
J003939-261838,00:39:39.75,-26:18:38.41,0.158,0.016,-0.9,...,0.53,1,0.028,49.9,2.71,<0.29,...,<1.68,...,...
J003941-225703,00:39:41.99,-22:57:03.85,0.576,0.016,-0.67,...,0.18,1,0.13,47.2,7.0,<0.16,...,<0.89,...,...
J003941-323640,00:39:41.37,-32:36:40.44,0.316,0.013,-0.73,...,0.27,1,0.057,55.0,2.38,<0.24,...,<1.58,...,...
J003942-125641,00:39:42.04,-12:56:41.99,0.328,0.019,-0.8,...,0.24,1,0.104,39.8,3.88,<0.27,...,<1.2,...,...
J003945-155153,00:39:45.75,-15:51:53.16,0.442,0.017,-0.95,...,0.2,1,0.051,41.9,5.4,<0.12,...,<0.57,...,...
J003948-264150,00:39:48.37,-26:41:50.55,0.235,0.017,-0.76,...,0.34,1,0.042,50.2,3.15,<0.02,...,<0.09,...,...
J003949-103056,00:39:49.01,-10:30:56.25,0.342,0.019,-1.05,...,0.28,1,0.041,38.2,3.81,<0.31,...,<1.27,...,...
J003952-261236,00:39:52.89,-26:12:36.83,0.254,0.016,-0.91,...,0.29,1,0.039,49.8,3.64,<0.25,...,<1.45,...,...
J003953-300428,00:39:53.60,-30:04:28.04,0.358,0.015,-0.81,...,0.25,1,0.057,52.9,2.87,<0.15,...,<0.92,...,...
J003956-253425,00:39:56.27,-25:34:25.03,2.591,0.016,-0.92,...,0.08,1,0.381,49.3,31.22,<0.04,...,<0.22,...,...
J003959-262852,00:39:59.83,-26:28:52.37,0.162,0.016,-0.65,...,0.43,1,0.028,50.0,2.86,<0.13,...,<0.76,...,...
J004000-172206,00:40:00.39,-17:22:06.66,0.16,0.015,-0.72,...,0.59,1,0.035,42.9,3.57,<0.17,...,<0.82,...,...
J004000-303327,00:40:00.02,-30:33:27.77,0.531,0.015,-0.93,...,0.17,1,0.059,53.3,4.36,<0.02,...,<0.13,...,...
J004006-270742,00:40:06.34,-27:07:42.78,0.465,0.017,-0.86,...,0.18,1,0.084,50.5,4.64,<0.14,...,<0.83,...,...
J004008-230142,00:40:08.78,-23:01:42.78,0.379,0.016,-0.86,...,0.23,1,0.056,47.2,4.26,<0.04,...,<0.21,...,...
J004008-272540,00:40:08.09,-27:25:40.86,0.413,0.016,-0.3,...,0.25,1,0.052,50.7,4.87,<0.17,...,<1.01,...,...
J004008-290247,00:40:08.86,-29:02:47.93,0.827,0.016,-0.92,...,0.12,1,0.111,52.0,8.39,<0.05,...,<0.33,...,...
J004010-152743,00:40:10.44,-15:27:43.07,0.143,0.018,-0.48,...,0.59,1,0.083,41.5,3.6,<0.03,...,<0.16,...,...
J004011-174942,00:40:11.62,-17:49:42.88,0.497,0.015,-0.88,...,0.19,1,0.087,43.3,6.7,<0.05,...,<0.25,...,...
J004011-314407,00:40:11.72,-31:44:07.30,1.307,0.013,-0.55,...,0.1,1,0.366,54.2,9.36,<0.01,...,<0.09,...,...
J004012-044725,00:40:12.93,-04:47:25.99,0.899,0.018,-0.66,...,0.16,1,0.215,34.5,5.37,<0.27,...,<0.98,...,...
J004012-201114,00:40:12.02,-20:11:14.11,0.291,0.017,-0.48,...,0.41,1,0.11,45.0,3.71,<0.13,...,<0.65,...,...
J004016-271908,00:40:16.70,-27:19:08.52,0.769,0.016,-0.79,...,0.13,1,0.16,50.6,7.6,<0.1,...,<0.58,...,...
J004017-325437,00:40:17.26,-32:54:37.41,1.062,0.013,-0.88,...,0.1,1,0.171,55.2,6.62,<0.14,...,<0.9,...,...
J004018-213141,00:40:18.84,-21:31:41.18,0.656,0.016,-0.59,*,...,1,0.149,46.0,9.03,<0.1,...,<0.54,...,...
J004024-091522,00:40:24.43,-09:15:22.82,0.701,0.022,-0.87,...,0.19,1,0.119,37.2,6.93,<0.21,...,<0.85,...,...
J004025-280425,00:40:25.27,-28:04:25.36,0.471,0.016,-1.05,...,0.18,1,0.047,51.2,4.27,<0.19,...,<1.15,...,...
J004026-151928,00:40:26.95,-15:19:28.47,3.064,0.018,-0.82,...,0.08,1,0.552,41.4,39.88,0.03,0.004,0.16,0.019,...
J004026-210924,00:40:26.99,-21:09:24.66,0.525,0.017,-0.86,...,0.2,1,0.081,45.7,7.17,<0.1,...,<0.52,...,...
J004029-204651,00:40:29.95,-20:46:51.41,0.243,0.017,-0.63,...,0.41,1,0.04,45.4,3.1,<0.2,...,<1.03,...,...
J004030-024146,00:40:30.34,-02:41:46.31,0.525,0.022,-0.67,...,0.28,1,0.116,33.3,4.43,<0.26,...,<0.9,...,...
J004030-100108,00:40:30.49,-10:01:08.54,0.492,0.02,-0.79,...,0.2,1,0.058,37.7,4.32,<0.12,...,<0.5,...,...
J004030-304755,00:40:30.57,-30:47:55.16,0.437,0.014,-1.06,...,0.18,1,0.051,53.4,4.16,<0.28,...,<1.76,...,...
J004043-191830,00:40:43.83,-19:18:30.97,0.414,0.016,-1.06,...,0.23,1,0.042,44.3,4.67,<0.14,...,<0.69,...,...
J004046-272325,00:40:46.82,-27:23:25.86,1.078,0.017,-0.81,...,0.11,1,0.148,50.6,9.76,<0.11,...,<0.68,...,...
J004048-204329,00:40:48.06,-20:43:29.42,1.71,0.017,-0.53,...,0.09,1,0.641,45.3,21.22,0.07,0.007,0.39,0.036,A
J004049-094832,00:40:49.04,-09:48:32.03,2.173,0.022,-0.85,...,0.09,2,...,37.5,19.6,0.1,0.01,0.42,0.042,...
J004049-175706,00:40:49.65,-17:57:06.36,0.29,0.015,-0.75,...,0.31,1,0.063,43.2,4.34,<0.13,...,<0.62,...,...
J004057-193706,00:40:57.61,-19:37:06.77,0.358,0.016,-0.97,...,0.27,1,0.046,44.5,3.88,<0.27,...,<1.36,...,...
J004102-201714,00:41:02.17,-20:17:14.17,0.314,0.016,-0.71,...,0.33,1,0.054,45.0,3.83,<0.07,...,<0.38,...,...
J004103-133549,00:41:03.51,-13:35:49.24,1.649,0.019,-0.84,...,0.09,1,0.233,40.0,21.07,<0.05,...,<0.24,...,...
J004106-131440,00:41:06.55,-13:14:40.91,0.637,0.02,-0.59,...,0.17,1,0.122,39.8,8.36,0.26,0.031,1.14,0.136,...
J004106-313301,00:41:06.07,-31:33:01.98,0.5,0.013,-0.67,...,0.19,1,0.105,53.9,4.17,<0.12,...,<0.74,...,...
J004107-130728,00:41:07.32,-13:07:28.73,0.911,0.019,-0.88,...,0.12,1,0.172,39.7,10.57,<0.12,...,<0.54,...,...
J004110-152835,00:41:10.15,-15:28:35.06,0.37,0.018,-0.69,...,0.27,1,0.054,41.4,5.61,<0.2,...,<0.94,...,...
J004110-275106,00:41:10.69,-27:51:06.70,0.23,0.016,-1.39,...,0.29,1,0.015,50.9,2.6,<0.34,...,<2.01,...,...
J004112-213114,00:41:12.47,-21:31:14.39,0.325,0.016,-0.81,...,0.29,1,0.053,45.9,4.02,<0.2,...,<1.07,...,...
J004112-290744,00:41:12.07,-29:07:44.75,1.967,0.016,-0.79,...,0.08,1,0.368,51.9,21.11,<0.05,...,<0.29,...,...
J004113-324322,00:41:13.01,-32:43:22.29,0.432,0.013,-0.81,...,0.19,2,...,54.9,2.75,<0.36,...,<2.35,...,...
J004116-163154,00:41:16.67,-16:31:54.26,0.254,0.015,-0.94,...,0.3,1,0.039,42.1,3.91,<0.21,...,<1.0,...,...
J004117-285218,00:41:17.40,-28:52:18.36,0.822,0.016,-0.81,...,0.12,1,0.154,51.7,7.61,<0.12,...,<0.71,...,...
J004118-331714,00:41:18.31,-33:17:14.00,0.392,0.013,-0.85,...,0.2,1,0.051,55.4,2.5,<0.37,...,<2.44,...,...
J004123-072331,00:41:23.95,-07:23:31.90,0.543,0.018,-0.86,...,0.22,1,0.113,35.8,5.18,<0.25,...,<0.94,...,...
J004124-175842,00:41:24.13,-17:58:42.54,0.173,0.015,-0.59,...,0.5,1,0.041,43.2,3.3,<0.16,...,<0.8,...,...
J004125-014314,00:41:25.83,-01:43:14.88,7.811,0.021,-0.96,...,0.07,1,1.034,32.5,17.45,<0.09,...,<0.32,...,A
J004125-323002,00:41:25.31,-32:30:02.09,0.284,0.013,-0.65,...,0.3,1,0.07,54.7,2.58,<0.39,...,<2.52,...,...
J004128-133032,00:41:28.29,-13:30:32.39,0.417,0.019,-0.95,...,0.22,1,0.043,39.9,5.56,<0.23,...,<1.01,...,...
J004130-092221,00:41:30.66,-09:22:21.27,6.243,0.024,-2.31,*,...,1,0.035,37.1,53.08,<0.02,...,<0.09,...,...
J004130-230252,00:41:30.37,-23:02:52.12,0.157,0.016,-0.72,*,...,1,0.021,47.0,3.08,<0.29,...,<1.59,...,...
J004131-123244,00:41:31.17,-12:32:44.34,1.652,0.023,-0.59,...,0.09,1,0.422,39.2,19.3,<0.08,...,<0.36,...,...
J004132-242403,00:41:32.81,-24:24:03.05,0.306,0.016,-0.73,...,0.27,1,0.046,48.1,4.65,<0.21,...,<1.18,...,...
J004136-345044,00:41:36.30,-34:50:44.27,0.634,0.012,-0.99,...,0.14,1,0.074,56.6,3.33,<0.37,...,<2.48,...,...
J004138-234335,00:41:38.89,-23:43:35.16,1.371,0.016,-1.02,...,0.09,1,0.165,47.6,16.66,<0.06,...,<0.33,...,...
J004140-204738,00:41:40.21,-20:47:38.09,0.337,0.017,-0.91,...,0.29,1,0.032,45.3,3.68,<0.14,...,<0.75,...,...
J004142-121211,00:41:42.40,-12:12:11.35,0.273,0.018,-0.53,...,0.38,1,0.067,39.0,3.84,<0.16,...,<0.7,...,...
J004142-125612,00:41:42.96,-12:56:12.79,0.36,0.019,0.52,...,0.39,1,0.191,39.5,3.64,<0.44,...,<1.93,...,P
J004143-231918,00:41:43.09,-23:19:18.84,0.313,0.016,-0.53,...,0.31,1,0.088,47.2,3.17,<0.31,...,<1.69,...,...
J004147-143727,00:41:47.74,-14:37:27.51,1.247,0.018,-0.72,...,0.1,1,0.231,40.7,16.76,0.09,0.01,0.39,0.048,...
J004147-303652,00:41:47.36,-30:36:52.92,0.607,0.014,-0.91,...,0.14,1,0.09,53.1,5.62,<0.16,...,<1.04,...,...
J004149-091736,00:41:49.80,-09:17:36.87,0.663,0.023,-1.05,...,0.17,1,0.057,37.0,6.68,<0.21,...,<0.82,...,...
J004149-092631,00:41:49.53,-09:26:31.77,0.748,0.024,-1.13,...,0.13,1,0.108,37.1,5.91,<0.12,...,<0.47,...,...
J004149-151831,00:41:49.65,-15:18:31.34,0.785,0.018,-0.71,...,0.15,1,0.157,41.1,10.55,<0.1,...,<0.46,...,...
J004151-172558,00:41:51.33,-17:25:58.97,0.237,0.016,-0.86,...,0.32,2,...,42.7,4.4,<0.16,...,<0.76,...,...
J004153-070905,00:41:53.05,-07:09:05.33,1.013,0.017,-0.75,...,0.13,1,0.212,35.6,8.71,<0.18,...,<0.7,...,...
J004154-204414,00:41:54.66,-20:44:14.95,0.234,0.017,-0.83,...,0.37,1,0.041,45.2,3.0,<0.29,...,<1.51,...,...
J004154-274855,00:41:54.25,-27:48:55.11,1.351,0.016,-0.64,...,0.1,1,0.304,50.8,15.27,<0.06,...,<0.37,...,...
J004157-184528,00:41:57.82,-18:45:28.15,0.495,0.015,-0.76,...,0.19,1,0.077,43.7,7.28,<0.1,...,<0.51,...,...
J004157-195025,00:41:57.31,-19:50:25.96,0.523,0.016,-0.89,...,0.2,1,0.087,44.5,6.53,<0.1,...,<0.51,...,...
J004158-103419,00:41:58.90,-10:34:19.56,0.501,0.02,-0.96,...,0.21,1,0.068,37.8,6.34,<0.13,...,<0.53,...,...
J004158-180443,00:41:58.00,-18:04:43.78,0.467,0.015,-0.13,...,0.25,1,0.144,43.2,5.5,0.32,0.046,1.56,0.224,P
J004203-080040,00:42:03.95,-08:00:40.59,0.69,0.018,-1.1,*,...,1,0.113,36.1,5.36,<0.18,...,<0.69,...,...
J004204-353614,00:42:04.84,-35:36:14.20,0.726,0.013,-1.01,...,0.13,1,0.093,57.2,2.46,<0.24,...,<1.64,...,...
J004208-140059,00:42:08.06,-14:00:59.25,0.847,0.018,-0.68,...,0.13,1,0.175,40.2,11.27,<0.12,...,<0.55,...,...
J004208-184330,00:42:08.98,-18:43:30.97,0.275,0.015,-0.55,...,0.37,1,0.057,43.6,4.04,<0.22,...,<1.11,...,...
J004210-215642,00:42:10.31,-21:56:42.26,0.866,0.016,-0.87,...,0.12,1,0.14,46.1,12.43,<0.08,...,<0.43,...,...
J004212-281804,00:42:12.72,-28:18:04.56,0.287,0.016,-0.87,...,0.26,2,...,51.1,3.48,<0.2,...,<1.19,...,...
J004213-185530,00:42:13.83,-18:55:30.30,0.125,0.015,-0.7,...,0.65,1,0.019,43.8,3.06,<0.09,...,<0.43,...,...
J004216-075932,00:42:16.22,-07:59:32.79,0.782,0.018,-1.12,*,...,1,0.113,36.1,7.69,<0.11,...,<0.42,...,...
J004221-274424,00:42:21.41,-27:44:24.22,0.275,0.017,-0.44,...,0.33,1,0.073,50.7,2.91,<0.31,...,<1.83,...,...
J004229-280319,00:42:29.75,-28:03:19.90,0.27,0.016,-0.7,...,0.29,1,0.054,50.9,3.05,<0.19,...,<1.14,...,...
J004230-343729,00:42:30.50,-34:37:29.49,1.478,0.013,-0.9,...,0.09,1,0.238,56.3,6.12,<0.18,...,<1.2,...,...
J004231-300605,00:42:31.39,-30:06:05.56,0.417,0.016,-0.85,...,0.22,1,0.068,52.6,3.71,<0.17,...,<1.06,...,...
J004232-081543,00:42:32.10,-08:15:43.42,2.296,0.018,-1.0,...,0.08,1,0.282,36.2,21.34,<0.09,...,<0.34,...,...
J004234-125236,00:42:34.72,-12:52:36.75,0.541,0.019,-0.67,...,0.19,1,0.105,39.3,7.74,<0.12,...,<0.51,...,...
J004235-095156,00:42:35.68,-09:51:56.26,0.941,0.023,-0.86,...,0.14,2,...,37.2,9.24,<0.1,...,<0.39,...,...
J004235-300010,00:42:35.72,-30:00:10.49,0.827,0.016,-0.86,...,0.12,1,0.115,52.5,6.22,<0.19,...,<1.18,...,...
J004237-253151,00:42:37.23,-25:31:51.17,0.342,0.016,-0.91,...,0.23,1,0.038,48.9,4.5,<0.27,...,<1.55,...,...
J004243-210033,00:42:43.03,-21:00:33.55,0.335,0.016,-0.94,...,0.25,1,0.055,45.3,3.45,<0.17,...,<0.9,...,...
J004245-233300,00:42:45.47,-23:33:00.66,0.237,0.016,-0.77,...,0.24,1,0.06,47.3,3.49,<0.2,...,<1.08,...,...
J004246-061325,00:42:46.13,-06:13:25.00,2.237,0.016,-0.83,...,0.07,1,0.407,34.8,15.6,<0.12,...,<0.45,...,...
J004246-100330,00:42:46.02,-10:03:30.26,0.758,0.021,-0.51,...,0.19,2,...,37.3,7.05,0.19,0.034,0.76,0.136,...
J004256-142458,00:42:56.39,-14:24:58.20,0.31,0.019,-0.78,...,0.31,2,...,40.3,3.95,<0.15,...,<0.69,...,...
J004256-180025,00:42:56.00,-18:00:25.58,0.239,0.015,-0.71,...,0.42,1,0.051,43.0,3.32,<0.24,...,<1.17,...,...
J004256-241947,00:42:56.83,-24:19:47.08,0.273,0.016,-0.58,...,0.34,1,0.066,47.8,3.39,<0.34,...,<1.89,...,...
J004258-075237,00:42:58.10,-07:52:37.78,0.498,0.018,-0.75,...,0.22,1,0.109,35.8,5.65,<0.26,...,<1.0,...,...
J004258-091343,00:42:58.52,-09:13:43.06,0.604,0.021,-0.68,...,0.21,1,0.169,36.7,5.62,<0.24,...,<0.93,...,...
J004258-203649,00:42:58.23,-20:36:49.76,1.207,0.016,-0.4,...,0.11,1,0.406,44.9,15.0,0.19,0.016,0.99,0.084,...
J004259-161120,00:42:59.24,-16:11:20.71,0.74,0.018,-0.71,...,0.15,1,0.147,41.6,11.48,<0.1,...,<0.45,...,...
J004304-190805,00:43:04.48,-19:08:05.69,1.553,0.015,-1.0,...,0.09,1,0.176,43.8,21.24,<0.05,...,<0.26,...,...
J004306-135622,00:43:06.04,-13:56:22.83,0.465,0.018,-0.97,...,0.21,1,0.057,39.9,5.9,<0.19,...,<0.84,...,...
J004308-160452,00:43:08.59,-16:04:52.92,0.78,0.019,-0.8,...,0.14,1,0.145,41.5,11.9,<0.08,...,<0.37,...,...
J004312-103955,00:43:12.94,-10:39:55.72,0.524,0.02,-0.67,...,0.21,2,...,37.6,4.62,<0.17,...,<0.7,...,...
J004322-174525,00:43:22.67,-17:45:25.84,0.242,0.016,-0.77,...,0.4,1,0.055,42.7,3.47,<0.27,...,<1.32,...,...
J004324-203722,00:43:24.91,-20:37:22.02,0.618,0.016,-1.0,...,0.15,1,0.106,44.9,6.4,<0.13,...,<0.66,...,...
J004325-102921,00:43:25.53,-10:29:21.88,0.643,0.021,-0.45,...,0.21,1,0.219,37.5,7.52,<0.21,...,<0.85,...,...
J004330-185039,00:43:30.92,-18:50:39.33,0.368,0.015,-0.91,...,0.26,1,0.044,43.5,4.6,<0.26,...,<1.27,...,...
J004332-300042,00:43:32.42,-30:00:42.72,0.718,0.016,-0.77,...,0.14,1,0.122,52.4,5.99,<0.11,...,<0.7,...,...
J004334-223941,00:43:34.84,-22:39:41.78,0.878,0.015,-0.83,...,0.12,1,0.151,46.4,12.22,<0.08,...,<0.43,...,...
J004335-221828,00:43:35.42,-22:18:28.21,0.736,0.016,-0.76,...,0.14,1,0.121,46.2,9.65,<0.1,...,<0.54,...,...
J004342-033142,00:43:42.87,-03:31:42.05,1.571,0.018,-0.18,*,...,1,0.26,33.1,7.8,<0.33,...,<1.13,...,P
J004347-295814,00:43:47.70,-29:58:14.79,0.609,0.016,-0.8,...,0.16,1,0.101,52.3,4.8,<0.21,...,<1.3,...,...
J004349-255847,00:43:49.71,-25:58:47.85,0.7,0.016,-0.81,...,0.13,2,...,49.1,8.7,<0.1,...,<0.58,...,...
J004352-154854,00:43:52.45,-15:48:54.93,0.454,0.019,-0.78,...,0.22,1,0.073,41.2,6.3,<0.16,...,<0.76,...,...
J004352-215624,00:43:52.53,-21:56:24.50,0.546,0.016,-0.89,...,0.17,1,0.066,45.8,6.58,<0.08,...,<0.41,...,...
J004352-311224,00:43:52.80,-31:12:24.39,0.654,0.013,-1.01,...,0.13,1,0.069,53.3,5.36,<0.17,...,<1.05,...,...
J004354-151151,00:43:54.08,-15:11:51.09,1.35,0.019,-0.88,...,0.1,1,0.218,40.7,18.74,<0.06,...,<0.28,...,...
J004354-160447,00:43:54.27,-16:04:47.90,4.122,0.019,-0.63,...,0.07,1,0.835,41.4,54.14,0.07,0.005,0.32,0.024,...
J004355-342650,00:43:55.27,-34:26:50.79,0.809,0.013,-0.92,...,0.12,1,0.102,56.0,4.0,<0.26,...,<1.71,...,...
J004400-281234,00:44:00.44,-28:12:34.76,0.273,0.015,-1.09,...,0.31,1,0.017,50.8,2.75,<0.17,...,<1.0,...,...
J004403-242736,00:44:03.30,-24:27:36.55,0.535,0.017,-0.86,...,0.17,1,0.073,47.8,6.62,<0.11,...,<0.6,...,...
J004405-260227,00:44:05.05,-26:02:27.50,0.371,0.016,-0.96,...,0.2,2,...,49.1,4.33,<0.08,...,<0.46,...,...
J004406-271259,00:44:06.81,-27:12:59.38,1.106,0.015,-0.79,...,0.1,1,0.19,50.0,12.5,0.13,0.014,0.76,0.08,...
J004407-294746,00:44:07.55,-29:47:46.60,0.407,0.016,-0.62,...,0.23,1,0.095,52.1,3.89,<0.23,...,<1.43,...,...
J004409-050659,00:44:09.58,-05:06:59.01,2.652,0.016,-0.7,...,0.08,1,0.465,33.9,17.2,<0.15,...,<0.52,...,...
J004411-221219,00:44:11.24,-22:12:19.23,3.935,0.016,-0.96,...,0.07,1,0.458,46.0,53.81,0.06,0.004,0.31,0.024,...
J004412-142614,00:44:12.51,-14:26:14.32,1.248,0.019,-0.81,...,0.1,2,...,40.1,15.55,0.19,0.017,0.83,0.075,...
J004415-161710,00:44:15.30,-16:17:10.61,0.685,0.018,-0.82,...,0.15,2,...,41.5,9.26,<0.08,...,<0.38,...,...
J004420-315659,00:44:20.18,-31:56:59.13,1.338,0.013,-0.94,...,0.09,1,0.109,53.9,8.95,<0.08,...,<0.54,...,...
J004424-183413,00:44:24.76,-18:34:13.75,0.236,0.014,-0.79,...,0.35,1,0.038,43.2,3.48,<0.05,...,<0.24,...,...
J004425-221452,00:44:25.27,-22:14:52.51,0.368,0.016,-1.03,...,0.23,1,0.047,46.0,5.25,<0.15,...,<0.77,...,...
J004426-190439,00:44:26.02,-19:04:39.20,0.193,0.015,-0.96,...,0.39,1,0.022,43.5,3.39,<0.27,...,<1.34,...,...
J004431-161047,00:44:31.70,-16:10:47.30,1.315,0.019,-0.96,...,0.1,2,...,41.3,18.45,0.12,0.011,0.57,0.051,...
J004434-134328,00:44:34.86,-13:43:28.84,0.419,0.018,-0.74,...,0.24,1,0.067,39.5,6.25,0.24,0.04,1.04,0.176,...
J004434-252822,00:44:34.04,-25:28:22.82,0.304,0.022,-0.92,...,0.28,1,0.04,48.5,2.7,<0.35,...,<2.01,...,...
J004441-353029,00:44:41.38,-35:30:29.28,8.499,0.013,-0.54,...,0.07,1,2.56,56.8,28.17,0.06,0.006,0.41,0.041,A
J004443-250559,00:44:43.00,-25:05:59.52,0.562,0.017,-0.79,...,0.17,1,0.102,48.2,5.59,<0.16,...,<0.89,...,...
J004444-140221,00:44:44.49,-14:02:21.00,1.688,0.018,-0.77,...,0.09,1,0.238,39.7,23.33,0.19,0.016,0.85,0.068,...
J004444-295333,00:44:44.89,-29:53:33.34,0.946,0.016,-0.87,...,0.12,1,0.169,52.1,8.22,<0.04,...,<0.23,...,...
J004449-081017,00:44:49.86,-08:10:17.75,0.582,0.018,-0.73,...,0.2,1,0.125,35.7,5.99,<0.12,...,<0.46,...,...
J004451-113014,00:44:51.23,-11:30:14.55,0.431,0.018,-0.66,...,0.24,1,0.075,37.9,5.74,<0.14,...,<0.58,...,...
J004455-213330,00:44:55.95,-21:33:30.81,0.458,0.015,-0.88,...,0.2,1,0.086,45.4,6.54,<0.1,...,<0.55,...,...
J004458-133846,00:44:58.60,-13:38:46.70,0.249,0.018,-0.77,...,0.38,1,0.052,39.4,3.72,<0.39,...,<1.68,...,...
J004503-174827,00:45:03.62,-17:48:27.51,0.217,0.016,-0.76,...,0.38,1,0.046,42.5,3.24,<0.26,...,<1.26,...,...
J004503-243417,00:45:03.37,-24:34:17.12,2.644,0.017,-0.87,...,0.08,2,...,47.8,33.53,<0.03,...,<0.18,...,...
J004504-202007,00:45:04.76,-20:20:07.74,0.169,0.015,-0.47,...,0.61,1,0.044,44.4,3.01,<0.28,...,<1.43,...,...
J004506-112636,00:45:06.30,-11:26:36.83,0.297,0.018,-0.92,...,0.28,1,0.041,37.8,3.86,<0.35,...,<1.44,...,...
J004506-181711,00:45:06.39,-18:17:11.63,0.701,0.015,-0.88,...,0.14,1,0.121,42.8,9.76,<0.13,...,<0.63,...,...
J004509-301355,00:45:09.53,-30:13:55.73,0.339,0.015,-0.81,...,0.25,1,0.031,52.4,2.8,<0.37,...,<2.31,...,...
J004512-223524,00:45:12.07,-22:35:24.27,0.358,0.016,-0.88,...,0.25,1,0.059,46.2,4.38,<0.15,...,<0.82,...,...
J004517-202551,00:45:17.17,-20:25:51.45,1.121,0.015,-0.84,...,0.11,1,0.172,44.4,16.33,<0.08,...,<0.38,...,...
J004520-070212,00:45:20.90,-07:02:12.55,0.584,0.016,-0.8,...,0.19,1,0.085,34.9,5.04,<0.33,...,<1.22,...,...
J004520-125902,00:45:20.56,-12:59:02.04,0.374,0.018,-0.91,...,0.24,1,0.055,38.9,5.19,<0.19,...,<0.83,...,...
J004522-091715,00:45:22.81,-09:17:15.75,0.527,0.019,-1.04,...,0.2,1,0.058,36.3,6.63,<0.05,...,<0.18,...,...
J004523-153946,00:45:23.24,-15:39:46.36,0.18,0.019,-0.82,...,0.5,1,0.03,40.8,3.49,<0.18,...,<0.83,...,...
J004530-060036,00:45:30.19,-06:00:36.71,0.535,0.015,-0.73,...,0.2,1,0.112,34.2,4.94,<0.35,...,<1.26,...,...
J004531-291547,00:45:31.87,-29:15:47.53,0.338,0.014,-0.79,...,0.24,1,0.073,51.5,3.4,<0.29,...,<1.75,...,...
J004532-073704,00:45:32.54,-07:37:04.68,0.563,0.016,-0.86,...,0.17,1,0.083,35.2,7.16,<0.23,...,<0.85,...,...
J004532-295735,00:45:32.63,-29:57:35.84,0.528,0.015,-1.1,...,0.14,2,...,52.1,4.13,<0.24,...,<1.51,...,...
J004537-273534,00:45:37.31,-27:35:34.71,0.829,0.015,-0.03,...,0.15,1,0.231,50.1,9.47,0.21,0.021,1.25,0.126,P
J004542-090210,00:45:42.99,-09:02:10.34,0.39,0.018,-0.69,...,0.26,1,0.073,36.1,4.81,<0.17,...,<0.67,...,...
J004542-142900,00:45:42.21,-14:29:00.21,0.521,0.018,-0.73,...,0.21,1,0.106,39.9,7.52,<0.15,...,<0.68,...,...
J004544-182624,00:45:44.68,-18:26:24.34,0.272,0.015,-1.0,...,0.33,1,0.037,42.8,3.83,<0.18,...,<0.86,...,...
J004547-070136,00:45:47.33,-07:01:36.59,0.993,0.016,-1.02,...,0.12,1,0.121,34.8,7.76,<0.15,...,<0.56,...,...
J004549-210255,00:45:49.24,-21:02:55.91,0.265,0.015,-0.87,...,0.34,1,0.054,44.9,3.72,<0.23,...,<1.17,...,...
J004557-105243,00:45:57.48,-10:52:43.56,0.661,0.019,-0.85,...,0.15,1,0.111,37.3,8.31,<0.1,...,<0.41,...,...
J004558-275949,00:45:58.67,-27:59:49.74,0.286,0.015,-0.94,...,0.25,1,0.046,50.4,2.93,<0.16,...,<0.97,...,...
J004601-064629,00:46:01.29,-06:46:29.00,0.866,0.015,-0.91,...,0.14,2,...,34.6,6.84,<0.14,...,<0.52,...,...
J004601-113151,00:46:01.96,-11:31:51.20,0.311,0.018,-0.07,...,0.36,1,0.124,37.7,4.24,<0.41,...,<1.66,...,...
J004601-255703,00:46:01.73,-25:57:03.18,0.822,0.017,-0.93,...,0.11,1,0.115,48.7,8.84,<0.13,...,<0.71,...,...
J004602-023711,00:46:02.92,-02:37:11.63,1.306,0.018,-0.88,...,0.12,1,0.184,32.1,6.41,<0.15,...,<0.48,...,...
J004602-132543,00:46:02.09,-13:25:43.62,0.252,0.017,-0.56,...,0.37,1,0.063,39.1,4.18,<0.24,...,<1.03,...,...
J004606-350424,00:46:06.70,-35:04:24.99,1.148,0.013,-0.55,...,0.11,1,0.287,56.3,4.34,<0.27,...,<1.8,...,...
J004607-230542,00:46:07.12,-23:05:42.42,0.411,0.016,-0.89,...,0.2,1,0.064,46.4,4.74,<0.21,...,<1.13,...,...
J004607-251154,00:46:07.81,-25:11:54.51,0.501,0.02,-0.77,...,0.21,1,0.087,48.1,5.34,<0.15,...,<0.86,...,...
J004608-062300,00:46:08.36,-06:23:00.60,0.64,0.015,-0.79,...,0.18,1,0.113,34.3,6.42,<0.09,...,<0.32,...,...
J004618-193355,00:46:18.79,-19:33:55.13,0.507,0.014,-0.77,...,0.18,1,0.121,43.6,7.54,<0.05,...,<0.25,...,...
J004622-251927,00:46:22.58,-25:19:27.63,0.348,0.02,-0.71,...,0.29,2,...,48.2,4.05,<0.05,...,<0.27,...,...
J004624-235114,00:46:24.89,-23:51:14.02,0.41,0.015,-0.86,...,0.2,1,0.092,47.0,6.21,<0.11,...,<0.6,...,...
J004626-192440,00:46:26.36,-19:24:40.49,0.388,0.015,-0.87,...,0.2,1,0.059,43.5,5.75,<0.13,...,<0.63,...,...
J004628-121249,00:46:28.86,-12:12:49.09,0.41,0.018,-0.63,*,...,1,0.06,38.1,5.55,0.26,0.049,1.07,0.202,...
J004636-103539,00:46:36.05,-10:35:39.36,0.303,0.019,-0.66,...,0.33,2,...,37.0,4.88,<0.17,...,<0.67,...,...
J004640-173156,00:46:40.43,-17:31:56.28,0.301,0.016,-0.82,...,0.3,1,0.062,42.0,4.62,<0.09,...,<0.43,...,...
J004641-075107,00:46:41.46,-07:51:07.15,0.805,0.016,-0.98,...,0.14,1,0.087,35.1,8.72,<0.17,...,<0.64,...,...
J004644-052157,00:46:44.31,-05:21:57.00,2.933,0.016,-0.79,...,0.08,1,0.452,33.5,21.2,0.23,0.021,0.79,0.071,...
J004644-142447,00:46:44.77,-14:24:47.25,0.337,0.019,-0.91,...,0.29,1,0.048,39.7,6.28,<0.17,...,<0.74,...,...
J004645-151307,00:46:45.13,-15:13:07.54,0.263,0.018,-0.69,...,0.31,1,0.06,40.3,4.81,<0.24,...,<1.07,...,...
J004648-192353,00:46:48.26,-19:23:53.82,0.557,0.015,-0.75,...,0.17,2,...,43.4,7.53,<0.12,...,<0.59,...,...
J004649-224251,00:46:49.29,-22:42:51.10,1.214,0.016,-0.81,...,0.1,2,...,46.0,16.58,0.06,0.009,0.33,0.047,...
J004651-305528,00:46:51.39,-30:55:28.20,0.69,0.013,-0.86,...,0.14,1,0.104,52.7,5.71,<0.07,...,<0.44,...,...
J004654-371846,00:46:54.62,-37:18:46.25,1.196,0.013,-0.78,...,0.09,1,0.255,58.2,3.02,<0.31,...,<2.17,...,...
J004655-143354,00:46:55.70,-14:33:54.45,1.221,0.019,-0.82,...,0.11,1,0.193,39.8,17.0,0.12,0.012,0.53,0.052,...
J004659-212146,00:46:59.21,-21:21:46.25,0.363,0.015,-0.65,...,0.27,1,0.081,44.9,5.0,<0.21,...,<1.08,...,...
J004705-170349,00:47:05.02,-17:03:49.42,0.337,0.016,-0.95,...,0.24,1,0.05,41.6,4.62,<0.25,...,<1.19,...,...
J004706-033440,00:47:06.60,-03:34:40.55,1.462,0.016,-0.88,...,0.1,1,0.235,32.4,5.96,<0.33,...,<1.1,...,...
J004707-070451,00:47:07.86,-07:04:51.36,2.435,0.016,-0.89,...,0.08,1,0.401,34.5,19.43,<0.08,...,<0.28,...,...
J004708-093205,00:47:08.42,-09:32:05.82,1.037,0.019,-0.82,...,0.12,1,0.207,36.2,11.06,0.16,0.024,0.62,0.093,...
J004708-194907,00:47:08.37,-19:49:07.33,0.989,0.015,-0.65,...,0.12,1,0.256,43.7,15.1,0.17,0.015,0.83,0.073,...
J004709-144422,00:47:09.94,-14:44:22.34,0.503,0.019,-0.93,...,0.21,1,0.079,39.8,6.59,<0.16,...,<0.7,...,...
J004709-180914,00:47:09.26,-18:09:14.03,0.24,0.016,-0.28,...,0.45,1,0.075,42.4,3.57,<0.32,...,<1.53,...,...
J004710-323808,00:47:10.08,-32:38:08.83,0.533,0.013,-0.45,...,0.17,1,0.14,54.1,3.69,<0.16,...,<1.02,...,...
J004711-305701,00:47:11.56,-30:57:01.44,0.373,0.013,-0.93,...,0.2,1,0.053,52.7,3.6,<0.07,...,<0.46,...,...
J004712-241829,00:47:12.57,-24:18:29.46,0.228,0.016,-0.86,...,0.34,1,0.041,47.2,3.12,<0.35,...,<1.91,...,...
J004714-323320,00:47:14.56,-32:33:20.19,0.669,0.013,-1.0,...,0.13,1,0.061,54.1,4.9,<0.13,...,<0.86,...,...
J004719-304918,00:47:19.06,-30:49:18.13,0.268,0.013,-0.68,...,0.31,1,0.038,52.6,2.65,<0.37,...,<2.3,...,...
J004722-210116,00:47:22.10,-21:01:16.72,0.476,0.015,-0.78,...,0.2,1,0.088,44.6,7.45,<0.14,...,<0.69,...,...
J004723-245220,00:47:23.09,-24:52:20.18,0.611,0.019,-0.74,...,0.16,1,0.131,47.7,6.69,<0.16,...,<0.87,...,...
J004723-313820,00:47:23.44,-31:38:20.93,0.44,0.012,-0.65,...,0.2,1,0.111,53.3,3.51,<0.24,...,<1.49,...,...
J004726-114147,00:47:26.88,-11:41:47.73,0.526,0.018,-0.62,...,0.2,1,0.136,37.6,5.65,<0.12,...,<0.47,...,...
J004726-132003,00:47:26.67,-13:20:03.20,0.482,0.017,-0.84,...,0.19,1,0.087,38.8,6.96,<0.18,...,<0.77,...,...
J004727-231752,00:47:27.76,-23:17:52.63,0.296,0.016,-1.12,...,0.26,1,0.028,46.4,3.79,<0.05,...,<0.29,...,...
J004729-333257,00:47:29.49,-33:32:57.15,0.662,0.012,-0.81,...,0.13,1,0.103,54.9,3.99,<0.24,...,<1.58,...,...
J004731-311220,00:47:31.84,-31:12:20.47,0.262,0.013,-0.67,...,0.32,1,0.062,52.9,2.49,<0.24,...,<1.49,...,...
J004733-251710,00:47:33.15,-25:17:10.53,6.577,0.02,-1.05,*,...,2,...,48.0,66.66,0.01,0.002,0.07,0.01,AF
J004739-162117,00:47:39.41,-16:21:17.72,0.268,0.017,-0.77,...,0.4,1,0.046,41.0,3.59,<0.28,...,<1.29,...,...
J004740-281100,00:47:40.31,-28:11:00.35,0.789,0.015,-0.82,...,0.12,1,0.149,50.4,9.25,<0.04,...,<0.27,...,...
J004744-121026,00:47:44.53,-12:10:26.01,2.188,0.018,-0.6,...,0.08,1,0.47,37.9,28.18,0.18,0.014,0.76,0.06,...
J004744-245344,00:47:44.22,-24:53:44.84,0.561,0.018,-0.79,...,0.18,2,...,47.7,7.45,<0.11,...,<0.61,...,...
J004749-171649,00:47:49.08,-17:16:49.78,0.232,0.016,-0.73,...,0.37,1,0.045,41.6,3.33,<0.28,...,<1.32,...,...
J004751-134741,00:47:51.22,-13:47:41.05,0.586,0.017,-0.89,...,0.16,1,0.08,39.0,8.38,<0.16,...,<0.69,...,...
J004751-284402,00:47:51.98,-28:44:02.52,0.214,0.014,-0.73,...,0.4,1,0.04,50.8,2.6,<0.09,...,<0.56,...,...
J004758-060834,00:47:58.31,-06:08:34.35,1.06,0.015,-0.68,...,0.12,1,0.195,33.8,10.38,0.24,0.035,0.84,0.123,...
J004759-103047,00:47:59.70,-10:30:47.00,0.629,0.019,-0.82,...,0.16,1,0.096,36.7,7.97,<0.13,...,<0.53,...,...
J004807-143322,00:48:07.63,-14:33:22.75,0.343,0.018,-0.8,...,0.31,1,0.039,39.6,4.45,<0.28,...,<1.23,...,...
J004807-183838,00:48:07.57,-18:38:38.28,1.34,0.015,-0.56,...,0.1,1,0.308,42.6,18.03,0.23,0.019,1.12,0.091,...
J004808-180207,00:48:08.71,-18:02:07.98,0.622,0.016,-1.01,...,0.15,1,0.059,42.2,7.55,<0.14,...,<0.66,...,...
J004813-254056,00:48:13.66,-25:40:56.27,0.342,0.019,-0.85,...,0.24,1,0.022,48.2,4.48,<0.09,...,<0.53,...,...
J004820-092212,00:48:20.58,-09:22:12.46,2.064,0.019,-0.87,...,0.08,1,0.343,35.8,24.42,0.1,0.012,0.37,0.044,...
J004823-110053,00:48:23.01,-11:00:53.95,0.76,0.018,-1.01,...,0.14,1,0.092,37.0,10.36,<0.12,...,<0.49,...,...
J004823-211838,00:48:23.18,-21:18:38.39,0.346,0.015,-0.93,...,0.28,1,0.037,44.7,4.15,<0.18,...,<0.94,...,...
J004826-305256,00:48:26.33,-30:52:56.01,0.245,0.013,-0.75,...,0.33,1,0.047,52.5,2.85,<0.22,...,<1.39,...,...
J004828-215244,00:48:28.73,-21:52:44.50,0.601,0.015,-0.75,...,0.16,1,0.124,45.1,9.02,<0.09,...,<0.49,...,...
J004832-123524,00:48:32.39,-12:35:24.28,0.498,0.018,-0.87,...,0.19,1,0.084,38.1,7.35,<0.15,...,<0.62,...,...
J004832-192813,00:48:32.39,-19:28:13.24,0.496,0.016,-0.67,...,0.21,1,0.097,43.2,8.12,<0.05,...,<0.25,...,...
J004832-233957,00:48:32.62,-23:39:57.81,0.388,0.016,-0.77,...,0.22,1,0.064,46.6,4.55,<0.06,...,<0.34,...,...
J004836-090825,00:48:36.79,-09:08:25.45,0.182,0.023,-0.72,...,0.44,1,0.033,35.6,4.2,<0.4,...,<1.5,...,...
J004839-294718,00:48:39.08,-29:47:18.22,1.611,0.015,-0.01,*,...,1,0.49,51.6,16.33,0.21,0.017,1.25,0.102,P
J004848-285001,00:48:48.15,-28:50:01.24,0.77,0.015,-0.89,...,0.11,1,0.102,50.8,8.41,<0.08,...,<0.46,...,...
J004851-324620,00:48:51.33,-32:46:20.18,0.801,0.012,-0.92,...,0.11,1,0.116,54.1,4.8,<0.18,...,<1.16,...,...
J004855-223035,00:48:55.75,-22:30:35.90,0.57,0.015,-0.88,...,0.15,1,0.099,45.6,6.9,<0.13,...,<0.71,...,...
J004858-062832,00:48:58.30,-06:28:32.04,3.059,0.015,-0.79,...,0.08,1,0.532,33.8,25.79,0.11,0.012,0.4,0.042,...
J004858-161255,00:48:58.78,-16:12:55.19,0.339,0.018,-0.85,...,0.28,1,0.05,40.7,4.95,<0.24,...,<1.11,...,...
J004900-054358,00:49:00.67,-05:43:58.94,1.519,0.015,-0.72,...,0.1,1,0.305,33.3,14.25,<0.15,...,<0.52,...,...
J004902-255511,00:49:02.24,-25:55:11.69,0.392,0.017,-0.96,...,0.2,2,...,48.3,4.41,<0.24,...,<1.35,...,...
J004903-162809,00:49:03.86,-16:28:09.09,2.382,0.017,-0.78,...,0.08,1,0.432,40.8,36.97,0.08,0.007,0.38,0.03,...
J004907-175806,00:49:07.07,-17:58:06.61,0.608,0.016,-0.81,...,0.17,1,0.095,42.0,9.56,0.12,0.018,0.58,0.083,...
J004910-170907,00:49:10.08,-17:09:07.38,0.208,0.017,-0.78,...,0.36,1,0.036,41.3,3.3,<0.17,...,<0.8,...,...
J004912-220338,00:49:12.94,-22:03:38.71,0.146,0.015,-0.72,...,0.62,2,...,45.2,3.29,<0.23,...,<1.18,...,...
J004929-334255,00:49:29.30,-33:42:55.29,0.42,0.015,-1.08,...,0.18,1,0.052,54.8,2.4,<0.57,...,<3.72,...,...
J004930-180353,00:49:30.88,-18:03:53.67,1.154,0.016,-0.8,...,0.11,2,...,42.0,16.85,<0.06,...,<0.3,...,...
J004933-250927,00:49:33.73,-25:09:27.77,0.283,0.019,-0.16,...,0.37,1,0.095,47.6,4.17,<0.24,...,<1.3,...,...
J004937-080437,00:49:37.16,-08:04:37.88,0.602,0.014,-0.96,...,0.15,1,0.071,34.7,7.63,<0.2,...,<0.74,...,...
J004940-263253,00:49:40.93,-26:32:53.80,0.415,0.015,-1.26,...,0.16,1,0.037,48.8,5.25,<0.19,...,<1.06,...,...
J004940-275925,00:49:40.77,-27:59:25.30,0.208,0.015,-0.46,...,0.37,1,0.076,50.0,2.65,<0.41,...,<2.41,...,...
J004943-290611,00:49:43.34,-29:06:11.16,0.712,0.016,-1.01,...,0.12,1,0.065,50.9,7.19,<0.14,...,<0.82,...,...
J004943-354618,00:49:43.69,-35:46:18.87,0.914,0.013,-0.75,...,0.11,1,0.211,56.5,3.92,<0.3,...,<1.99,...,...
J004945-024257,00:49:45.09,-02:42:57.06,7.862,0.02,-0.81,...,0.07,1,1.344,31.4,28.73,<0.03,...,<0.11,...,...
J004947-213045,00:49:47.85,-21:30:45.71,0.484,0.015,-0.84,...,0.19,1,0.078,44.7,6.14,<0.13,...,<0.68,...,...
J004947-224550,00:49:47.44,-22:45:50.28,0.292,0.016,-0.84,...,0.31,1,0.045,45.7,4.38,<0.05,...,<0.28,...,...
J004948-143640,00:49:48.55,-14:36:40.42,0.429,0.018,-0.44,...,0.28,1,0.121,39.3,5.81,0.28,0.044,1.2,0.192,...
J004948-202151,00:49:48.87,-20:21:51.43,0.292,0.016,-0.9,...,0.27,1,0.019,43.7,4.45,<0.09,...,<0.47,...,...
J004954-100613,00:49:54.09,-10:06:13.43,2.257,0.018,-0.31,...,0.09,1,0.825,36.1,27.25,0.27,0.021,1.05,0.082,A
J004955-050706,00:49:55.30,-05:07:06.12,0.649,0.016,-0.62,...,0.19,1,0.152,32.8,5.42,<0.38,...,<1.28,...,...
J004955-201437,00:49:55.91,-20:14:37.62,0.094,0.016,-0.75,...,0.66,1,0.014,43.6,3.08,<0.27,...,<1.33,...,...
J004955-350613,00:49:55.03,-35:06:13.45,0.413,0.015,-0.6,...,0.23,1,0.097,55.9,2.4,<0.38,...,<2.53,...,...
J004958-170706,00:49:58.67,-17:07:06.56,0.191,0.017,-0.71,...,0.43,1,0.041,41.2,3.9,<0.21,...,<0.99,...,...
J004959-141023,00:49:59.70,-14:10:23.83,0.215,0.018,-1.02,...,0.44,1,0.041,39.0,3.63,<0.26,...,<1.1,...,...
J005002-223934,00:50:02.41,-22:39:34.22,0.278,0.015,-0.66,...,0.33,1,0.04,45.5,3.83,<0.25,...,<1.33,...,...
J005005-120332,00:50:05.33,-12:03:32.39,0.785,0.019,-0.48,...,0.16,1,0.192,37.4,9.1,<0.18,...,<0.75,...,...
J005005-152232,00:50:05.62,-15:22:32.18,0.552,0.018,-1.02,...,0.14,1,0.077,39.8,8.16,<0.04,...,<0.18,...,...
J005007-141214,00:50:07.62,-14:12:14.53,0.357,0.018,-0.72,...,0.29,1,0.111,39.0,3.56,<0.37,...,<1.58,...,...
J005008-202918,00:50:08.99,-20:29:18.75,0.555,0.016,-0.42,...,0.2,1,0.15,43.8,6.9,<0.17,...,<0.83,...,...
J005012-141955,00:50:12.58,-14:19:55.54,0.795,0.018,-1.01,...,0.13,1,0.065,39.0,12.51,<0.08,...,<0.34,...,...
J005015-232407,00:50:15.71,-23:24:07.42,0.191,0.017,-1.01,...,0.4,1,0.024,46.1,3.04,<0.32,...,<1.72,...,...
J005017-261123,00:50:17.99,-26:11:23.39,0.502,0.016,0.35,*,...,1,0.139,48.4,6.41,0.2,0.029,1.15,0.162,P
J005019-194135,00:50:19.66,-19:41:35.43,0.333,0.016,-0.72,...,0.26,1,0.043,43.1,5.33,0.27,0.043,1.33,0.208,...
J005019-314530,00:50:19.73,-31:45:30.10,0.592,0.012,-0.88,...,0.14,1,0.103,53.0,5.63,<0.21,...,<1.33,...,...
J005024-171403,00:50:24.17,-17:14:03.99,1.082,0.017,-0.55,...,0.12,1,0.262,41.2,15.33,0.14,0.013,0.66,0.061,...
J005025-195641,00:50:25.34,-19:56:41.18,0.385,0.017,-0.74,...,0.24,1,0.072,43.3,5.05,<0.13,...,<0.63,...,...
J005026-120115,00:50:26.04,-12:01:15.84,1.95,0.02,-0.51,...,0.09,1,0.588,37.3,25.46,0.26,0.02,1.05,0.083,A
J005027-175237,00:50:27.71,-17:52:37.12,0.668,0.016,-0.68,...,0.16,1,0.098,41.7,9.46,0.25,0.026,1.17,0.123,...
J005028-185721,00:50:28.91,-18:57:21.99,0.285,0.016,-0.7,...,0.34,1,0.06,42.5,4.49,<0.19,...,<0.93,...,...
J005028-300901,00:50:28.82,-30:09:01.29,0.313,0.014,-0.99,...,0.21,2,...,51.7,3.09,<0.38,...,<2.31,...,...
J005030-110411,00:50:30.15,-11:04:11.26,0.315,0.019,-0.8,...,0.3,1,0.044,36.6,5.41,<0.3,...,<1.19,...,...
J005031-184307,00:50:31.99,-18:43:07.84,0.468,0.015,-0.86,...,0.2,1,0.069,42.3,7.28,<0.03,...,<0.13,...,...
J005037-162752,00:50:37.82,-16:27:52.24,0.257,0.017,-0.54,...,0.42,1,0.067,40.6,4.24,<0.28,...,<1.27,...,...
J005037-292128,00:50:37.59,-29:21:28.59,1.312,0.016,-0.88,...,0.09,1,0.212,51.0,13.91,<0.09,...,<0.52,...,...
J005037-295749,00:50:37.08,-29:57:49.77,1.38,0.015,-0.79,...,0.09,1,0.237,51.5,12.91,<0.09,...,<0.52,...,...
J005038-122302,00:50:38.75,-12:23:02.91,0.542,0.019,-0.63,...,0.2,1,0.102,37.5,8.25,<0.1,...,<0.43,...,...
J005039-102734,00:50:39.00,-10:27:34.18,2.138,0.018,-1.01,...,0.08,1,0.23,36.2,26.76,0.23,0.019,0.9,0.072,...
J005040-205853,00:50:40.19,-20:58:53.49,0.194,0.015,-0.81,...,0.43,1,0.021,44.1,3.15,<0.27,...,<1.36,...,...
J005041-092905,00:50:41.30,-09:29:05.96,1.072,0.018,-0.53,...,0.12,1,0.814,35.5,10.25,0.17,0.027,0.64,0.101,AF
J005043-120626,00:50:43.10,-12:06:26.61,3.855,0.019,-0.86,...,0.07,1,0.693,37.3,49.87,<0.03,...,<0.12,...,...
J005047-213508,00:50:47.26,-21:35:08.57,0.242,0.016,-0.52,...,0.37,2,...,44.6,3.46,<0.33,...,<1.68,...,...
J005047-220649,00:50:47.62,-22:06:49.12,0.337,0.016,-0.95,...,0.25,2,...,45.0,5.68,<0.17,...,<0.88,...,...
J005048-154838,00:50:48.52,-15:48:38.98,0.316,0.018,-0.83,...,0.34,2,...,40.1,3.97,<0.3,...,<1.33,...,...
J005049-032219,00:50:49.74,-03:22:19.92,3.23,0.02,-0.94,...,0.08,1,0.395,31.5,17.03,<0.17,...,<0.54,...,...
J005049-284241,00:50:49.00,-28:42:41.40,0.156,0.015,-1.11,...,0.45,1,0.01,50.4,2.53,<0.34,...,<2.04,...,...
J005053-230650,00:50:53.75,-23:06:50.84,1.854,0.016,-0.77,...,0.08,1,0.468,45.8,25.52,<0.04,...,<0.2,...,...
J005053-354556,00:50:53.02,-35:45:56.70,0.354,0.012,-0.87,...,0.22,1,0.072,56.4,2.36,<0.26,...,<1.75,...,...
J005056-172043,00:50:56.13,-17:20:43.08,0.546,0.017,-0.82,...,0.18,1,0.086,41.2,7.73,<0.1,...,<0.46,...,...
J005056-185517,00:50:56.83,-18:55:17.72,1.041,0.015,-0.77,...,0.1,2,...,42.4,16.39,<0.06,...,<0.3,...,...
J005057-092922,00:50:57.20,-09:29:22.20,0.458,0.018,-0.71,...,0.21,1,0.094,35.4,6.22,<0.09,...,<0.34,...,...
J005102-202954,00:51:02.45,-20:29:54.09,0.312,0.016,-0.94,...,0.2,1,0.076,43.7,4.27,<0.32,...,<1.57,...,...
J005105-262635,00:51:05.17,-26:26:35.52,0.558,0.015,-0.73,...,0.14,1,0.136,48.5,7.09,<0.13,...,<0.76,...,...
J005106-050125,00:51:06.76,-05:01:25.56,0.48,0.016,-0.87,...,0.22,1,0.07,32.5,4.59,<0.55,...,<1.83,...,...
J005108-065001,00:51:08.08,-06:50:01.00,1.773,0.016,-0.5,...,0.1,1,0.904,33.6,16.91,0.22,0.022,0.79,0.077,AF
J005108-164846,00:51:08.35,-16:48:46.91,0.374,0.017,-0.84,...,0.25,1,0.062,40.8,4.01,<0.08,...,<0.38,...,...
J005113-243639,00:51:13.53,-24:36:39.51,0.178,0.016,-0.73,...,0.39,1,0.029,47.0,3.24,<0.21,...,<1.12,...,...
J005113-245904,00:51:13.30,-24:59:04.71,0.558,0.016,-0.92,...,0.15,2,...,47.3,7.2,<0.12,...,<0.65,...,...
J005114-202609,00:51:14.84,-20:26:09.86,0.294,0.016,-0.87,...,0.23,1,0.075,43.6,5.37,<0.14,...,<0.69,...,...
J005117-283150,00:51:17.33,-28:31:50.36,0.351,0.016,-1.21,...,0.16,2,...,50.2,4.16,<0.2,...,<1.16,...,...
J005120-122119,00:51:20.20,-12:21:19.76,0.377,0.019,0.2,...,0.38,1,0.202,37.4,4.95,<0.31,...,<1.28,...,P
J005120-280522,00:51:20.95,-28:05:22.31,0.375,0.015,-0.87,...,0.2,1,0.068,49.8,4.2,<0.05,...,<0.31,...,...
J005123-153920,00:51:23.43,-15:39:20.19,0.283,0.018,-0.86,...,0.34,1,0.043,39.9,4.95,<0.21,...,<0.93,...,...
J005124-135630,00:51:24.69,-13:56:30.37,0.26,0.017,-0.71,...,0.39,1,0.041,38.6,3.68,<0.36,...,<1.54,...,...
J005124-211028,00:51:24.65,-21:10:28.90,1.254,0.015,-0.74,...,0.1,1,0.232,44.2,17.61,0.1,0.01,0.53,0.048,...
J005126-282926,00:51:26.70,-28:29:26.52,0.282,0.016,-0.55,...,0.27,1,0.077,50.2,3.3,<0.38,...,<2.22,...,...
J005128-151348,00:51:28.36,-15:13:48.70,0.611,0.018,-0.72,...,0.19,1,0.125,39.5,8.65,<0.06,...,<0.26,...,...
J005131-282416,00:51:31.80,-28:24:16.66,0.336,0.016,-0.7,...,0.21,1,0.091,50.1,3.66,<0.09,...,<0.53,...,...
J005140-105258,00:51:40.80,-10:52:58.75,0.696,0.019,-0.87,...,0.15,1,0.136,36.3,8.94,<0.17,...,<0.68,...,A
J005142-225631,00:51:42.23,-22:56:31.11,0.31,0.016,-0.94,...,0.26,1,0.034,45.5,4.29,<0.12,...,<0.61,...,...
J005144-170140,00:51:44.79,-17:01:40.06,0.28,0.017,-1.04,...,0.31,1,0.027,40.8,3.62,<0.17,...,<0.75,...,...
J005146-292459,00:51:46.49,-29:24:59.07,0.318,0.016,-0.8,...,0.24,1,0.061,50.9,3.35,<0.37,...,<2.21,...,...
J005151-181156,00:51:51.08,-18:11:56.08,0.208,0.015,-0.79,*,...,1,0.028,41.7,4.28,<0.15,...,<0.72,...,...
J005156-332459,00:51:56.89,-33:24:59.68,1.193,0.012,-0.72,...,0.1,1,0.269,54.3,7.29,<0.14,...,<0.88,...,...
J005158-240400,00:51:58.77,-24:04:00.27,0.615,0.016,-0.74,...,0.14,1,0.112,46.4,7.48,<0.06,...,<0.32,...,...
J005202-274805,00:52:02.59,-27:48:05.02,0.359,0.015,-0.94,...,0.19,2,...,49.5,4.9,<0.05,...,<0.27,...,...
J005202-355608,00:52:02.64,-35:56:08.81,1.91,0.013,-0.9,...,0.08,1,0.305,56.4,5.62,<0.13,...,<0.88,...,...
J005208-264129,00:52:08.02,-26:41:29.21,0.188,0.015,-0.66,...,0.41,1,0.037,48.6,2.95,<0.31,...,<1.78,...,...
J005213-202805,00:52:13.01,-20:28:05.97,0.15,0.015,-0.67,...,0.52,1,0.024,43.5,3.09,<0.17,...,<0.83,...,...
J005214-161712,00:52:14.95,-16:17:12.63,0.461,0.018,-0.4,...,0.24,1,0.227,40.2,7.65,0.26,0.033,1.15,0.146,A
J005216-305817,00:52:16.70,-30:58:17.32,0.293,0.012,-0.83,...,0.26,1,0.056,52.2,2.57,<0.29,...,<1.81,...,...
J005217-245446,00:52:17.32,-24:54:46.33,0.851,0.017,-0.92,...,0.12,1,0.169,47.1,10.9,<0.1,...,<0.54,...,...
J005218-174643,00:52:18.04,-17:46:43.89,0.592,0.016,-0.68,...,0.17,1,0.232,41.3,9.19,0.19,0.022,0.89,0.103,...
J005226-225138,00:52:26.52,-22:51:38.68,0.394,0.016,-0.75,...,0.24,1,0.072,45.4,5.56,<0.17,...,<0.9,...,...
J005228-152521,00:52:28.83,-15:25:21.96,0.365,0.018,-0.86,...,0.26,1,0.075,39.5,5.77,<0.21,...,<0.92,...,...
J005233-071317,00:52:33.49,-07:13:17.18,0.633,0.015,-0.31,...,0.19,1,0.158,33.6,6.01,<0.4,...,<1.39,...,...
J005234-093819,00:52:34.37,-09:38:19.19,1.472,0.018,-0.97,...,0.09,1,0.179,35.3,17.22,0.32,0.028,1.19,0.105,...
J005236-291309,00:52:36.94,-29:13:09.81,0.366,0.015,-0.96,...,0.21,1,0.051,50.6,3.07,<0.28,...,<1.69,...,...
J005239-243848,00:52:39.50,-24:38:48.15,0.378,0.016,-0.84,...,0.23,1,0.057,46.8,5.47,<0.15,...,<0.82,...,...
J005242-215540,00:52:42.84,-21:55:40.97,2.454,0.016,-0.73,...,0.08,1,0.436,44.6,34.07,0.17,0.013,0.85,0.064,...
J005244-121608,00:52:44.41,-12:16:08.98,0.884,0.018,-1.02,...,0.12,1,0.099,37.1,12.19,0.14,0.02,0.55,0.078,...
J005246-122322,00:52:46.75,-12:23:22.46,2.101,0.018,-0.67,...,0.08,1,0.54,37.2,27.86,<0.05,...,<0.2,...,...
J005252-282557,00:52:52.66,-28:25:57.89,0.252,0.015,-0.39,...,0.32,1,0.224,49.9,3.27,<0.3,...,<1.75,...,A
J005253-120445,00:52:53.13,-12:04:45.20,0.314,0.018,-0.89,...,0.28,1,0.036,37.0,4.28,<0.19,...,<0.76,...,...
J005304-213013,00:53:04.56,-21:30:13.53,0.316,0.015,-0.7,...,0.28,1,0.061,44.2,4.8,<0.15,...,<0.75,...,...
J005306-290650,00:53:06.71,-29:06:50.52,0.311,0.015,-0.78,...,0.24,1,0.06,50.5,3.88,<0.2,...,<1.19,...,...
J005308-264117,00:53:08.52,-26:41:17.03,0.256,0.015,-0.82,...,0.3,1,0.032,48.4,3.66,<0.34,...,<1.94,...,...
J005315-070232,00:53:15.58,-07:02:32.09,1.036,0.016,-0.66,...,0.13,1,0.248,33.4,9.17,0.27,0.04,0.94,0.138,...
J005315-195233,00:53:15.28,-19:52:33.69,0.228,0.016,-0.98,...,0.37,1,0.039,42.9,3.64,<0.1,...,<0.5,...,...
J005315-311806,00:53:15.70,-31:18:06.80,0.449,0.012,-0.88,...,0.17,1,0.075,52.3,3.54,<0.16,...,<1.02,...,...
J005316-235054,00:53:16.02,-23:50:54.00,0.881,0.016,-0.83,...,0.11,1,0.139,46.1,10.91,0.15,0.016,0.79,0.085,...
J005318-150519,00:53:18.35,-15:05:19.27,0.274,0.017,-0.8,...,0.36,2,...,39.1,3.62,0.36,0.086,1.54,0.37,...
J005320-322753,00:53:20.64,-32:27:53.47,0.532,0.012,-0.85,...,0.16,1,0.073,53.3,3.13,<0.4,...,<2.5,...,...
J005325-214417,00:53:25.57,-21:44:17.16,0.282,0.015,-0.73,...,0.24,1,0.09,44.3,3.96,<0.12,...,<0.6,...,...
J005329-192540,00:53:29.86,-19:25:40.77,0.462,0.015,0.11,...,0.26,1,0.133,42.5,7.05,0.22,0.029,1.03,0.14,P
J005338-191558,00:53:38.60,-19:15:58.46,2.839,0.014,-0.72,...,0.08,1,0.495,42.3,41.16,0.12,0.009,0.58,0.044,...
J005338-260411,00:53:38.64,-26:04:11.73,0.241,0.016,-0.85,...,0.32,1,0.038,47.9,2.85,<0.26,...,<1.44,...,...
J005341-161633,00:53:41.10,-16:16:33.30,0.838,0.018,-1.03,...,0.13,1,0.077,40.0,13.71,0.15,0.015,0.67,0.068,...
J005347-064348,00:53:47.77,-06:43:48.50,0.595,0.016,-0.88,...,0.19,1,0.094,33.1,5.0,<0.34,...,<1.15,...,...
J005348-145614,00:53:48.99,-14:56:14.52,0.448,0.017,-0.71,...,0.22,1,0.085,38.9,7.71,0.21,0.03,0.89,0.127,...
J005352-244829,00:53:52.29,-24:48:29.51,0.427,0.017,-0.86,...,0.2,1,0.052,46.8,5.47,<0.19,...,<1.05,...,...
J005353-374021,00:53:53.39,-37:40:21.04,1.025,0.014,-0.98,...,0.1,1,0.133,57.8,2.57,<0.42,...,<2.91,...,...
J005354-092824,00:53:54.14,-09:28:24.11,1.634,0.019,-0.83,...,0.09,1,0.337,34.9,18.88,<0.02,...,<0.08,...,...
J005358-281043,00:53:58.61,-28:10:43.74,0.935,0.014,-0.84,...,0.11,1,0.149,49.6,10.56,<0.1,...,<0.6,...,...
J005400-250705,00:54:00.40,-25:07:05.44,0.233,0.017,-0.54,...,0.37,1,0.054,47.0,3.19,<0.11,...,<0.61,...,...
J005400-343222,00:54:00.87,-34:32:22.40,0.875,0.013,-0.98,...,0.11,1,0.109,55.0,4.22,<0.15,...,<1.01,...,...
J005402-361929,00:54:02.46,-36:19:29.17,1.172,0.013,-0.81,...,0.1,1,0.15,56.6,3.24,<0.29,...,<1.95,...,...
J005403-374635,00:54:03.43,-37:46:35.45,1.591,0.013,-1.06,...,0.08,1,0.145,57.9,2.74,<0.12,...,<0.86,...,...
J005408-033354,00:54:08.34,-03:33:54.36,11.017,0.021,-0.51,...,0.07,1,2.211,31.0,55.65,0.24,0.018,0.75,0.056,A
J005408-171914,00:54:08.92,-17:19:14.79,0.442,0.016,-0.91,...,0.19,1,0.09,40.7,6.6,<0.16,...,<0.73,...,...
J005410-072215,00:54:10.89,-07:22:15.57,1.334,0.015,-0.83,...,0.1,1,0.187,33.4,12.12,0.19,0.026,0.66,0.09,...
J005415-113103,00:54:15.39,-11:31:03.11,0.849,0.018,-0.94,...,0.13,1,0.135,36.3,10.71,<0.15,...,<0.58,...,...
J005416-323739,00:54:16.45,-32:37:39.86,0.343,0.013,-1.06,...,0.2,1,0.028,53.4,2.84,<0.43,...,<2.7,...,...
J005417-174909,00:54:17.50,-17:49:09.41,0.545,0.015,-0.9,...,0.17,1,0.073,41.1,7.3,<0.16,...,<0.72,...,...
J005418-071020,00:54:18.97,-07:10:20.73,0.476,0.015,-0.76,...,0.22,1,0.093,33.3,6.69,<0.28,...,<0.97,...,...
J005425-250811,00:54:25.42,-25:08:11.50,0.564,0.017,-0.73,...,0.16,1,0.099,47.0,6.87,<0.12,...,<0.64,...,...
J005425-252358,00:54:25.06,-25:23:58.04,0.824,0.018,-0.93,...,0.12,1,0.108,47.2,9.29,<0.11,...,<0.6,...,...
J005428-273332,00:54:28.35,-27:33:32.60,0.587,0.014,-0.95,...,0.13,1,0.081,49.0,6.95,<0.14,...,<0.83,...,...
J005429-235127,00:54:29.89,-23:51:27.98,2.818,0.017,-0.9,...,0.07,1,0.322,45.9,38.8,0.17,0.013,0.92,0.068,...
J005433-195255,00:54:33.08,-19:52:55.67,0.726,0.016,-0.53,...,0.15,1,0.324,42.7,10.72,0.22,0.022,1.06,0.106,A
J005438-155438,00:54:38.80,-15:54:38.89,1.406,0.019,-1.08,...,0.09,1,0.18,39.5,21.77,<0.05,...,<0.23,...,...
J005439-200727,00:54:39.30,-20:07:27.98,0.301,0.015,-0.93,...,0.27,1,0.04,42.9,3.82,<0.23,...,<1.14,...,...
J005440-285137,00:54:40.61,-28:51:37.83,0.563,0.014,-1.0,...,0.14,1,0.076,50.1,5.5,<0.17,...,<0.99,...,...
J005445-182329,00:54:45.40,-18:23:29.73,0.504,0.015,-0.24,...,0.21,1,0.134,41.5,7.01,0.36,0.043,1.69,0.202,P
J005446-090207,00:54:46.78,-09:02:07.28,0.363,0.018,-0.04,...,0.32,1,0.113,34.5,4.8,<0.44,...,<1.6,...,...
J005447-091847,00:54:47.38,-09:18:47.90,1.89,0.019,-0.68,...,0.09,1,0.403,34.6,22.65,<0.07,...,<0.26,...,...
J005447-095257,00:54:47.78,-09:52:57.99,1.432,0.019,-0.96,...,0.1,1,0.198,35.0,17.26,<0.06,...,<0.22,...,...
J005454-074814,00:54:54.61,-07:48:14.02,0.326,0.018,-0.87,*,...,2,...,33.6,4.4,<0.13,...,<0.47,...,...
J005454-253741,00:54:54.46,-25:37:41.86,0.416,0.018,-0.69,...,0.22,1,0.076,47.3,4.91,<0.2,...,<1.1,...,...
J005455-225422,00:54:55.61,-22:54:22.47,0.262,0.017,-1.08,...,0.33,1,0.026,45.1,4.34,<0.17,...,<0.88,...,...
J005455-241931,00:54:55.10,-24:19:31.18,0.542,0.017,-1.1,...,0.14,2,...,46.3,7.67,<0.14,...,<0.73,...,...
J005455-344703,00:54:55.35,-34:47:03.10,0.837,0.013,-1.0,...,0.1,1,0.111,55.2,3.97,<0.29,...,<1.9,...,...
J005501-250553,00:55:01.78,-25:05:53.40,0.596,0.017,-0.79,...,0.16,1,0.106,46.9,7.77,<0.13,...,<0.69,...,...
J005503-193457,00:55:03.54,-19:34:57.75,0.213,0.015,-0.74,...,0.5,1,0.036,42.4,3.5,<0.29,...,<1.41,...,...
J005509-174219,00:55:09.06,-17:42:19.19,0.631,0.016,-0.94,...,0.14,2,...,40.9,10.3,<0.09,...,<0.43,...,...
J005509-361735,00:55:09.71,-36:17:35.16,1.87,0.013,-0.97,...,0.08,1,0.241,56.4,5.62,<0.21,...,<1.43,...,...
J005511-082724,00:55:11.12,-08:27:24.66,0.704,0.017,-0.79,...,0.15,1,0.149,34.0,7.26,<0.12,...,<0.43,...,...
J005511-121754,00:55:11.72,-12:17:54.13,0.311,0.018,-0.28,...,0.36,1,0.263,36.7,4.93,0.3,0.059,1.18,0.232,AF
J005516-233725,00:55:16.54,-23:37:25.31,0.388,0.016,-0.6,...,0.24,1,0.066,45.6,6.22,<0.15,...,<0.78,...,...
J005516-264751,00:55:16.95,-26:47:51.41,0.643,0.015,-0.81,...,0.13,1,0.092,48.3,8.56,<0.14,...,<0.78,...,...
J005519-131002,00:55:19.69,-13:10:02.93,0.709,0.017,-0.89,...,0.13,1,0.096,37.4,12.72,0.14,0.018,0.55,0.073,...
J005525-233358,00:55:25.31,-23:33:58.03,0.322,0.016,-0.97,...,0.27,1,0.035,45.6,5.08,<0.14,...,<0.73,...,...
J005526-032836,00:55:26.17,-03:28:36.94,0.818,0.021,-0.88,...,0.16,1,0.148,30.7,5.08,<0.22,...,<0.69,...,...
J005527-192520,00:55:27.43,-19:25:20.89,0.374,0.015,-0.86,...,0.24,1,0.049,42.2,5.35,<0.13,...,<0.62,...,...
J005529-342248,00:55:29.77,-34:22:48.54,1.005,0.012,-0.96,...,0.1,2,...,54.7,5.44,<0.21,...,<1.38,...,...
J005533-214817,00:55:33.90,-21:48:17.60,1.237,0.015,-0.94,...,0.1,1,0.241,44.1,15.88,0.13,0.012,0.64,0.058,A
J005535-211305,00:55:35.26,-21:13:05.77,0.354,0.015,-0.76,...,0.25,1,0.072,43.6,5.55,<0.13,...,<0.63,...,...
J005536-095216,00:55:36.55,-09:52:16.74,2.14,0.02,-0.89,...,0.08,1,0.27,34.9,25.3,<0.06,...,<0.22,...,...
J005537-111152,00:55:37.10,-11:11:52.15,0.303,0.019,-0.63,...,0.34,1,0.062,35.8,4.16,<0.21,...,<0.81,...,...
J005537-305649,00:55:37.50,-30:56:49.17,1.379,0.013,-0.78,...,0.09,1,0.207,51.8,12.49,<0.05,...,<0.31,...,...
J005539-154421,00:55:39.27,-15:44:21.44,2.33,0.019,-0.93,...,0.08,2,...,39.3,35.2,<0.04,...,<0.16,...,...
J005539-251520,00:55:39.81,-25:15:20.59,0.262,0.018,-0.83,...,0.35,1,0.054,46.9,3.52,<0.1,...,<0.52,...,...
J005540-045354,00:55:40.75,-04:53:54.64,0.975,0.017,-0.77,...,0.14,1,0.189,31.5,7.9,<0.28,...,<0.9,...,...
J005541-291900,00:55:41.73,-29:19:00.29,0.255,0.018,-0.66,...,0.3,1,0.069,50.4,2.6,<0.16,...,<0.93,...,...
J005544-262124,00:55:44.18,-26:21:24.68,0.419,0.016,-0.67,...,0.18,2,...,47.8,6.46,<0.09,...,<0.5,...,...
J005546-295129,00:55:46.24,-29:51:29.02,0.344,0.014,-0.85,...,0.22,2,...,50.8,3.71,<0.17,...,<1.02,...,...
J005547-171750,00:55:47.42,-17:17:50.42,0.393,0.017,-0.82,...,0.2,1,0.039,40.4,6.2,<0.05,...,<0.21,...,...
J005547-212632,00:55:47.86,-21:26:32.16,0.954,0.015,-0.89,...,0.11,1,0.126,43.8,14.52,<0.09,...,<0.44,...,...
J005549-223112,00:55:49.80,-22:31:12.15,0.447,0.016,-0.65,...,0.19,1,0.171,44.6,5.86,<0.13,...,<0.68,...,...
J005551-082956,00:55:51.46,-08:29:56.69,1.534,0.017,-0.67,...,0.1,1,0.337,33.9,16.36,<0.07,...,<0.23,...,...
J005551-124424,00:55:51.86,-12:44:24.52,2.068,0.019,-0.54,...,0.08,2,...,36.9,28.17,0.17,0.014,0.69,0.055,...
J005551-163551,00:55:51.26,-16:35:51.62,1.025,0.017,-0.72,...,0.12,1,0.183,39.9,15.92,0.15,0.014,0.65,0.061,...
J005551-225405,00:55:51.80,-22:54:05.07,0.733,0.018,-0.9,...,0.15,1,0.109,45.0,10.32,<0.08,...,<0.42,...,...
J005553-095947,00:55:53.61,-09:59:47.16,0.655,0.02,-1.31,...,0.13,2,...,34.9,8.3,<0.18,...,<0.65,...,...
J005554-322344,00:55:54.02,-32:23:44.76,0.294,0.013,-0.73,...,0.29,1,0.061,53.0,2.91,<0.27,...,<1.7,...,...
J005555-123257,00:55:55.93,-12:32:57.87,1.388,0.019,-0.76,...,0.1,1,0.25,36.8,18.67,0.15,0.014,0.6,0.055,...
J005555-200037,00:55:55.43,-20:00:37.02,0.865,0.016,-0.94,...,0.11,1,0.138,42.6,13.62,<0.07,...,<0.35,...,...
J005556-105849,00:55:56.35,-10:58:49.20,0.251,0.019,-0.73,...,0.38,2,...,35.6,4.04,<0.33,...,<1.26,...,...
J005556-253739,00:55:56.06,-25:37:39.04,0.273,0.018,-0.75,...,0.32,1,0.054,47.2,3.17,<0.15,...,<0.8,...,...
J005557-185041,00:55:57.45,-18:50:41.16,0.354,0.015,-1.05,...,0.24,1,0.035,41.7,4.73,<0.09,...,<0.42,...,...
J005559-012139,00:55:59.64,-01:21:39.92,2.598,0.027,-0.73,...,0.08,1,0.474,29.3,7.94,<0.19,...,<0.56,...,...
J005559-183833,00:55:59.15,-18:38:33.63,0.496,0.015,-0.69,...,0.18,2,...,41.5,8.17,<0.15,...,<0.69,...,...
J005604-145724,00:56:04.48,-14:57:24.53,0.25,0.018,-0.72,...,0.38,1,0.048,38.6,4.18,<0.23,...,<0.96,...,...
J005605-141750,00:56:05.33,-14:17:50.28,0.475,0.019,-0.72,...,0.22,1,0.1,38.1,6.56,<0.1,...,<0.42,...,...
J005608-262504,00:56:08.16,-26:25:04.57,0.602,0.016,-0.59,...,0.16,1,0.163,47.8,7.59,<0.07,...,<0.38,...,...
J005619-093625,00:56:19.94,-09:36:25.46,0.605,0.019,-0.73,...,0.17,1,0.199,34.6,5.68,<0.31,...,<1.11,...,AF
J005619-303327,00:56:19.04,-30:33:27.47,0.383,0.013,-0.87,...,0.19,1,0.064,51.4,4.0,<0.22,...,<1.31,...,...
J005623-011742,00:56:23.99,-01:17:42.34,2.72,0.03,-0.65,...,0.08,1,0.626,29.2,7.35,<0.39,...,<1.13,...,...
J005626-231159,00:56:26.43,-23:11:59.31,0.222,0.017,-0.87,...,0.4,1,0.031,45.1,3.01,<0.28,...,<1.46,...,...
J005632-320116,00:56:32.56,-32:01:16.39,0.236,0.013,-0.77,...,0.37,1,0.039,52.6,2.45,<0.08,...,<0.49,...,...
J005633-312120,00:56:33.38,-31:21:20.90,0.342,0.012,-0.66,...,0.23,1,0.099,52.0,2.93,<0.32,...,<1.98,...,...
J005635-223848,00:56:35.88,-22:38:48.16,0.301,0.017,-0.53,...,0.34,1,0.059,44.6,3.99,0.3,0.057,1.52,0.292,...
J005637-283047,00:56:37.27,-28:30:47.46,0.332,0.015,-0.71,...,0.24,1,0.077,49.6,3.3,<0.28,...,<1.65,...,...
J005641-105210,00:56:41.06,-10:52:10.87,0.335,0.019,-0.81,...,0.25,2,...,35.4,5.03,<0.21,...,<0.78,...,...
J005642-254141,00:56:42.39,-25:41:41.13,0.264,0.017,-0.6,...,0.33,1,0.068,47.2,3.72,<0.24,...,<1.34,...,...
J005644-173836,00:56:44.22,-17:38:36.11,0.37,0.017,-1.51,*,...,1,0.049,40.6,5.1,<0.26,...,<1.17,...,...
J005644-182943,00:56:44.23,-18:29:43.30,0.445,0.016,-0.95,...,0.21,1,0.069,41.3,7.25,<0.15,...,<0.68,...,...
J005648-260029,00:56:48.71,-26:00:29.33,0.256,0.017,-0.39,...,0.39,1,0.055,47.4,3.26,<0.31,...,<1.69,...,...
J005650-243320,00:56:50.54,-24:33:20.97,0.952,0.016,-1.09,...,0.11,1,0.08,46.2,13.02,<0.09,...,<0.5,...,...
J005651-274911,00:56:51.13,-27:49:11.11,1.155,0.014,-0.84,...,0.1,1,0.136,49.0,14.47,<0.04,...,<0.23,...,...
J005652-050315,00:56:52.08,-05:03:15.94,1.331,0.018,-0.85,...,0.11,1,0.188,31.4,7.94,<0.16,...,<0.51,...,...
J005654-201828,00:56:54.17,-20:18:28.33,0.639,0.015,-0.61,...,0.15,1,0.09,42.7,8.74,0.28,0.029,1.35,0.142,...
J005656-115547,00:56:56.51,-11:55:47.77,1.06,0.019,-0.87,...,0.1,3,...,36.2,16.63,<0.06,...,<0.24,...,...
J005657-153018,00:56:57.52,-15:30:18.66,0.303,0.019,-0.66,...,0.35,1,0.066,38.9,4.35,<0.09,...,<0.37,...,...
J005658-183539,00:56:58.01,-18:35:39.27,0.134,0.016,-1.2,*,...,1,0.025,41.3,3.56,<0.34,...,<1.56,...,...
J005658-390449,00:56:58.99,-39:04:49.80,2.376,0.013,-0.86,...,0.08,1,0.418,58.7,2.53,<0.46,...,<3.2,...,...
J005659-155101,00:56:59.83,-15:51:01.93,0.595,0.02,-1.01,...,0.18,1,0.063,39.1,9.47,0.14,0.021,0.62,0.09,...
J005659-380954,00:56:59.46,-38:09:54.22,3.185,0.013,-0.66,...,0.08,1,0.465,57.9,5.04,<0.24,...,<1.69,...,...
J005703-112630,00:57:03.81,-11:26:30.97,0.606,0.019,-0.75,...,0.19,1,0.117,35.8,7.62,<0.22,...,<0.84,...,...
J005703-224452,00:57:03.06,-22:44:52.47,0.409,0.017,-0.81,...,0.23,2,...,44.7,5.61,<0.13,...,<0.64,...,...
J005707-184313,00:57:07.00,-18:43:13.72,0.096,0.016,-0.39,...,1.03,1,0.025,41.4,3.42,<0.12,...,<0.54,...,...
J005708-201843,00:57:08.14,-20:18:43.71,0.405,0.015,-0.7,...,0.22,1,0.084,42.7,5.46,<0.22,...,<1.07,...,...
J005713-254232,00:57:13.99,-25:42:32.06,0.282,0.017,-0.79,...,0.28,1,0.049,47.1,3.73,<0.19,...,<1.02,...,...
J005718-161200,00:57:18.22,-16:12:00.68,0.454,0.019,-0.49,...,0.25,2,...,39.4,6.41,<0.21,...,<0.92,...,...
J005718-221231,00:57:18.65,-22:12:31.80,0.299,0.016,-0.67,...,0.31,1,0.098,44.2,4.15,<0.06,...,<0.3,...,...
J005722-260532,00:57:22.12,-26:05:32.17,0.732,0.017,-0.97,...,0.13,1,0.087,47.4,8.86,<0.1,...,<0.57,...,...
J005723-143947,00:57:23.50,-14:39:47.51,0.403,0.018,-0.87,...,0.24,2,...,38.2,5.6,<0.05,...,<0.19,...,...
J005723-261715,00:57:23.88,-26:17:15.28,0.367,0.016,-1.56,...,0.19,0,...,47.6,5.25,<0.21,...,<1.18,...,...
J005734-012329,00:57:34.70,-01:23:29.53,16.168,0.03,-0.64,...,0.07,2,...,29.0,41.47,<0.04,...,<0.1,...,A
J005734-323814,00:57:34.55,-32:38:14.31,0.402,0.012,-0.92,...,0.19,1,0.047,53.0,3.24,<0.26,...,<1.63,...,...
J005735-294440,00:57:35.50,-29:44:40.54,0.236,0.014,-0.81,...,0.32,2,...,50.5,3.43,<0.2,...,<1.17,...,...
J005739-235035,00:57:39.87,-23:50:35.64,0.258,0.016,-0.64,...,0.35,1,0.056,45.5,3.14,<0.36,...,<1.88,...,...
J005742-253313,00:57:42.66,-25:33:13.49,1.049,0.017,-0.78,...,0.11,1,0.237,46.9,12.78,<0.06,...,<0.3,...,...
J005745-224345,00:57:45.30,-22:43:45.63,0.273,0.017,-1.06,...,0.29,1,0.034,44.6,3.22,<0.23,...,<1.18,...,...
J005746-101809,00:57:46.19,-10:18:09.37,0.688,0.02,-0.8,...,0.16,1,0.118,34.8,8.41,<0.23,...,<0.84,...,...
J005746-361522,00:57:46.36,-36:15:22.34,0.879,0.012,-0.55,...,0.12,1,0.209,56.2,2.82,<0.37,...,<2.5,...,...
J005750-064450,00:57:50.22,-06:44:50.14,0.319,0.015,-0.87,...,0.29,1,0.061,32.3,4.81,<0.45,...,<1.5,...,...
J005750-214822,00:57:50.12,-21:48:22.37,0.63,0.016,-0.73,...,0.17,1,0.107,43.8,8.58,0.15,0.019,0.73,0.095,...
J005751-273143,00:57:51.98,-27:31:43.12,0.282,0.014,-0.82,...,0.23,1,0.056,48.6,3.69,<0.12,...,<0.66,...,...
J005753-184021,00:57:53.71,-18:40:21.87,0.313,0.016,-0.66,...,0.32,1,0.052,41.2,5.65,<0.11,...,<0.53,...,...
J005753-203239,00:57:53.18,-20:32:39.58,0.235,0.014,-0.93,...,0.33,1,0.032,42.8,4.64,<0.11,...,<0.55,...,...
J005756-252233,00:57:56.92,-25:22:33.41,1.301,0.017,-0.7,...,0.1,1,0.301,46.8,16.62,<0.06,...,<0.35,...,...
J005758-250153,00:57:58.03,-25:01:53.83,0.63,0.018,-0.47,...,0.17,1,0.21,46.5,8.02,0.14,0.021,0.73,0.111,...
J005759-280559,00:57:59.10,-28:05:59.69,0.407,0.014,-0.99,...,0.19,1,0.045,49.1,4.74,<0.23,...,<1.3,...,...
J005800-243528,00:58:00.73,-24:35:28.74,0.208,0.016,-0.75,...,0.37,1,0.03,46.1,3.21,<0.32,...,<1.72,...,...
J005805-053952,00:58:05.04,-05:39:52.70,1.994,0.016,-0.63,...,0.09,1,0.742,31.6,14.8,0.22,0.027,0.69,0.086,AF
J005807-374939,00:58:07.48,-37:49:39.64,3.374,0.014,-0.98,...,0.07,1,0.522,57.5,5.9,<0.08,...,<0.55,...,...
J005808-120821,00:58:08.65,-12:08:21.50,0.521,0.018,-1.07,...,0.17,2,...,36.1,8.54,<0.08,...,<0.29,...,...
J005815-184228,00:58:15.24,-18:42:28.25,0.702,0.016,-0.82,...,0.15,1,0.121,41.2,11.37,<0.09,...,<0.43,...,...
J005817-323644,00:58:17.05,-32:36:44.97,0.688,0.013,-0.8,...,0.13,1,0.164,52.9,5.16,<0.19,...,<1.19,...,...
J005819-160322,00:58:19.56,-16:03:22.28,0.43,0.019,-0.85,...,0.22,1,0.068,39.1,6.41,<0.15,...,<0.64,...,...
J005819-341937,00:58:19.00,-34:19:37.07,0.58,0.012,-0.79,...,0.14,1,0.111,54.4,3.48,<0.23,...,<1.46,...,...
J005821-325131,00:58:21.82,-32:51:31.91,0.829,0.012,-0.94,...,0.12,1,0.092,53.1,5.29,<0.14,...,<0.87,...,...
J005822-170448,00:58:22.01,-17:04:48.64,0.331,0.019,-0.94,...,0.28,1,0.044,39.9,4.81,<0.24,...,<1.05,...,...
J005822-255936,00:58:22.73,-25:59:36.54,0.38,0.017,-0.83,...,0.24,1,0.028,47.2,3.99,<0.27,...,<1.47,...,...
J005822-281728,00:58:22.79,-28:17:28.36,0.293,0.015,-0.93,...,0.24,1,0.041,49.2,3.22,<0.2,...,<1.18,...,...
J005823-294631,00:58:23.23,-29:46:31.24,0.262,0.014,-0.43,...,0.35,1,0.061,50.5,2.87,<0.25,...,<1.46,...,...
J005827-240101,00:58:27.76,-24:01:01.74,3.676,0.016,-0.97,...,0.07,2,...,45.5,53.01,<0.02,...,<0.11,...,...
J005831-164204,00:58:31.43,-16:42:04.28,0.32,0.019,-0.96,...,0.29,1,0.05,39.6,6.64,<0.08,...,<0.35,...,...
J005834-285114,00:58:34.10,-28:51:14.85,0.213,0.016,-0.68,...,0.33,1,0.051,49.6,3.04,<0.06,...,<0.36,...,...
J005837-182932,00:58:37.28,-18:29:32.34,0.22,0.017,-0.63,...,0.43,1,0.111,41.0,3.79,<0.33,...,<1.5,...,...
J005837-333134,00:58:37.13,-33:31:34.06,0.507,0.012,-0.84,...,0.16,1,0.076,53.7,3.81,<0.37,...,<2.37,...,...
J005838-212539,00:58:38.45,-21:25:39.41,0.345,0.016,-0.87,...,0.23,2,...,43.4,5.34,<0.19,...,<0.95,...,...
J005838-215959,00:58:38.72,-21:59:59.67,1.668,0.016,-0.83,...,0.09,1,0.302,43.8,22.5,<0.05,...,<0.23,...,...
J005839-131348,00:58:39.05,-13:13:48.32,0.929,0.018,-0.65,...,0.13,1,0.254,36.9,12.8,<0.12,...,<0.48,...,...
J005840-251144,00:58:40.22,-25:11:44.66,0.709,0.017,-0.76,...,0.14,1,0.116,46.5,10.63,<0.13,...,<0.69,...,...
J005858-152252,00:58:58.72,-15:22:52.39,0.359,0.018,-0.6,*,...,1,0.088,38.5,4.69,0.29,0.061,1.2,0.259,...
J005859-114507,00:58:59.18,-11:45:07.83,0.397,0.018,-0.77,...,0.25,1,0.074,35.7,6.39,<0.11,...,<0.41,...,...
J005903-075959,00:59:03.17,-07:59:59.11,1.355,0.016,-0.88,...,0.1,1,0.205,33.0,16.9,<0.14,...,<0.46,...,...
J005903-151935,00:59:03.96,-15:19:35.33,0.591,0.018,-0.84,...,0.19,1,0.096,38.4,7.06,<0.19,...,<0.79,...,...
J005903-251312,00:59:03.38,-25:13:12.29,0.182,0.017,-0.63,...,0.57,1,0.026,46.5,2.84,<0.35,...,<1.9,...,...
J005904-285241,00:59:04.52,-28:52:41.97,0.561,0.015,-0.97,...,0.14,1,0.053,49.6,5.36,<0.11,...,<0.65,...,...
J005906-170033,00:59:06.62,-17:00:33.84,12.461,0.019,-0.79,...,0.07,1,1.756,39.7,187.53,0.11,0.008,0.49,0.035,...
J005908-285952,00:59:08.17,-28:59:52.55,1.712,0.015,-0.76,...,0.08,2,...,49.7,17.36,<0.04,...,<0.26,...,...
J005909-214309,00:59:09.47,-21:43:09.87,0.373,0.016,-1.04,...,0.25,1,0.026,43.5,5.39,<0.19,...,<0.92,...,...
J005911-151436,00:59:11.31,-15:14:36.63,2.37,0.019,-0.79,...,0.08,2,...,38.3,36.66,0.04,0.005,0.17,0.021,...
J005915-354557,00:59:15.34,-35:45:57.03,1.613,0.011,-0.74,...,0.08,1,0.276,55.6,6.11,<0.19,...,<1.25,...,...
J005916-061228,00:59:16.34,-06:12:28.15,0.634,0.015,-0.58,...,0.2,1,0.151,31.7,5.13,<0.23,...,<0.75,...,...
J005918-213941,00:59:18.28,-21:39:41.86,1.1,0.016,-0.79,...,0.11,2,...,43.5,16.4,<0.06,...,<0.3,...,...
J005920-075108,00:59:20.05,-07:51:08.67,0.393,0.016,-0.57,...,0.28,1,0.103,32.8,5.33,<0.3,...,<1.02,...,...
J005926-323103,00:59:26.63,-32:31:03.00,0.48,0.013,-0.55,...,0.19,1,0.131,52.7,3.46,<0.12,...,<0.76,...,...
J005928-101733,00:59:28.93,-10:17:33.92,1.219,0.018,-0.85,...,0.1,1,0.196,34.5,16.79,0.13,0.016,0.48,0.058,...
J005930-184204,00:59:30.32,-18:42:04.52,0.572,0.016,-0.53,...,0.2,1,0.119,41.0,8.95,0.27,0.03,1.24,0.136,...
J005932-160546,00:59:32.67,-16:05:46.28,0.282,0.019,-0.9,...,0.33,1,0.03,38.9,4.77,<0.18,...,<0.77,...,...
J005935-150751,00:59:35.28,-15:07:51.54,0.409,0.019,-0.84,...,0.25,1,0.08,38.2,5.1,<0.24,...,<1.0,...,...
J005936-161553,00:59:36.57,-16:15:53.85,0.397,0.019,-0.69,...,0.26,1,0.065,39.1,4.6,0.36,0.064,1.54,0.276,...
J005939-192506,00:59:39.42,-19:25:06.85,0.394,0.015,-0.81,...,0.22,1,0.072,41.6,5.58,<0.11,...,<0.52,...,...
J005940-163247,00:59:40.00,-16:32:47.87,0.604,0.019,-0.85,...,0.18,1,0.08,39.3,8.78,<0.09,...,<0.4,...,...
J005940-373154,00:59:40.84,-37:31:54.89,2.304,0.014,-0.95,...,0.08,2,...,57.1,4.4,<0.32,...,<2.19,...,...
J005943-185221,00:59:43.72,-18:52:21.89,0.351,0.016,-0.88,...,0.27,1,0.092,41.1,4.76,<0.04,...,<0.18,...,...
J005944-191337,00:59:44.86,-19:13:37.54,0.395,0.015,-0.95,...,0.24,1,0.043,41.4,4.65,<0.24,...,<1.11,...,...
J005948-130144,00:59:48.09,-13:01:44.35,2.928,0.019,-0.78,...,0.08,2,...,36.5,41.9,<0.04,...,<0.14,...,...
J005951-315215,00:59:51.97,-31:52:15.96,0.67,0.013,-0.97,...,0.13,2,...,52.1,4.38,<0.15,...,<0.93,...,...
J005954-040714,00:59:54.71,-04:07:14.84,1.784,0.017,-0.89,...,0.09,1,0.283,30.2,11.7,<0.24,...,<0.72,...,...
J005956-214611,00:59:56.93,-21:46:11.56,0.231,0.017,-0.43,...,0.45,1,0.048,43.5,3.09,<0.2,...,<1.0,...,...
J005958-104712,00:59:58.93,-10:47:12.47,0.432,0.018,-0.55,...,0.26,1,0.114,34.8,5.8,<0.34,...,<1.25,...,...
J005959-284253,00:59:59.12,-28:42:53.13,0.848,0.016,-0.8,...,0.11,1,0.13,49.4,8.95,<0.1,...,<0.59,...,...
J010000-084306,01:00:00.70,-08:43:06.92,0.824,0.019,-0.64,...,0.15,1,0.175,33.3,10.08,<0.17,...,<0.59,...,...
J010006-222606,01:00:06.03,-22:26:06.23,1.487,0.016,-0.87,...,0.1,1,0.2,44.0,19.57,0.11,0.01,0.57,0.049,...
J010010-174841,01:00:10.30,-17:48:41.88,5.42,0.018,-0.64,...,0.07,1,1.175,40.2,83.93,0.11,0.008,0.48,0.035,...
J010013-183903,01:00:13.19,-18:39:03.54,0.232,0.016,-0.56,...,0.4,1,0.053,40.9,3.8,<0.3,...,<1.36,...,...
J010015-135211,01:00:15.43,-13:52:11.21,2.963,0.019,-0.61,...,0.08,1,0.628,37.1,40.22,0.11,0.008,0.43,0.033,...
J010016-124721,01:00:16.98,-12:47:21.86,1.227,0.019,-0.48,...,0.11,1,0.349,36.3,17.8,0.09,0.012,0.37,0.047,...
J010021-074718,01:00:21.17,-07:47:18.49,0.942,0.015,-0.79,...,0.13,1,0.151,32.6,9.85,0.27,0.039,0.9,0.132,...
J010022-133039,01:00:22.35,-13:30:39.21,1.999,0.019,-0.69,...,0.08,1,0.377,36.8,27.52,0.12,0.01,0.47,0.04,...
J010030-263350,01:00:30.96,-26:33:50.53,0.419,0.015,-0.63,...,0.21,1,0.098,47.5,5.97,<0.1,...,<0.57,...,...
J010033-191640,01:00:33.70,-19:16:40.75,1.418,0.015,-0.87,...,0.09,1,0.26,41.4,20.59,<0.06,...,<0.3,...,...
J010039-094505,01:00:39.74,-09:45:05.16,0.476,0.018,-0.44,...,0.24,1,0.147,33.9,6.61,<0.05,...,<0.18,...,...
J010039-275204,01:00:39.05,-27:52:04.80,0.274,0.015,-0.79,...,0.27,1,0.039,48.6,3.48,<0.32,...,<1.81,...,...
J010041-223955,01:00:41.79,-22:39:55.48,2.605,0.016,-0.97,...,0.08,1,0.392,44.1,35.98,<0.03,...,<0.15,...,...
J010042-050237,01:00:42.46,-05:02:37.50,1.91,0.016,-0.34,*,...,1,0.292,30.7,13.18,0.44,0.047,1.34,0.145,P
J010047-182145,01:00:47.49,-18:21:45.45,0.321,0.016,-0.75,...,0.29,1,0.047,40.6,4.77,<0.26,...,<1.18,...,...
J010055-145902,01:00:55.34,-14:59:02.96,2.08,0.018,-0.91,...,0.08,2,...,37.9,30.43,<0.04,...,<0.17,...,...
J010102-133552,01:01:02.32,-13:35:52.90,1.897,0.019,-0.68,...,0.09,1,0.46,36.8,28.43,<0.04,...,<0.16,...,...
J010105-232752,01:01:05.52,-23:27:52.37,1.227,0.015,-1.0,...,0.09,1,0.114,44.8,17.9,0.11,0.011,0.58,0.055,...
J010107-155655,01:01:07.13,-15:56:55.60,0.269,0.018,-0.43,...,0.42,1,0.045,38.6,4.39,<0.37,...,<1.59,...,...
J010108-202024,01:01:08.53,-20:20:24.35,0.24,0.014,-1.01,...,0.29,1,0.027,42.1,3.98,<0.25,...,<1.2,...,...
J010111-124212,01:01:11.94,-12:42:12.92,1.099,0.019,-0.81,...,0.1,1,0.295,36.1,16.92,<0.06,...,<0.24,...,...
J010117-132458,01:01:17.23,-13:24:58.75,0.639,0.019,-1.0,...,0.15,1,0.065,36.6,8.68,<0.12,...,<0.49,...,...
J010118-284948,01:01:18.85,-28:49:48.03,0.533,0.015,-0.72,...,0.15,1,0.113,49.3,5.39,<0.17,...,<0.97,...,...
J010130-032353,01:01:30.73,-03:23:53.63,1.565,0.019,-0.77,...,0.11,1,0.284,29.4,8.94,<0.31,...,<0.9,...,...
J010133-235221,01:01:33.17,-23:52:21.72,0.534,0.015,-0.57,...,0.17,1,0.121,45.0,7.31,0.21,0.027,1.08,0.142,...
J010138-222616,01:01:38.18,-22:26:16.76,0.46,0.016,-1.26,...,0.19,2,...,43.8,6.0,<0.14,...,<0.7,...,...
J010152-283118,01:01:52.42,-28:31:18.02,0.983,0.014,0.29,...,0.13,1,0.66,49.0,9.98,0.21,0.021,1.2,0.119,AP
J010154-160304,01:01:54.64,-16:03:04.28,0.404,0.018,-0.8,...,0.26,1,0.078,38.6,4.75,<0.23,...,<0.99,...,...
J010159-105555,01:01:59.92,-10:55:55.82,1.774,0.019,-1.13,...,0.09,1,0.107,34.6,23.31,0.23,0.019,0.85,0.071,...
J010200-085840,01:02:00.67,-08:58:40.84,0.504,0.02,-0.89,...,0.22,1,0.051,33.2,5.76,<0.38,...,<1.31,...,...
J010200-103300,01:02:00.35,-10:33:00.42,0.536,0.018,-0.99,...,0.18,1,0.069,34.3,6.09,<0.21,...,<0.75,...,...
J010202-261447,01:02:02.77,-26:14:47.84,0.878,0.016,-0.72,...,0.12,1,0.152,47.0,11.1,0.2,0.02,1.11,0.107,...
J010209-103449,01:02:09.87,-10:34:49.56,0.405,0.018,-0.51,...,0.25,1,0.107,34.3,4.75,<0.39,...,<1.4,...,...
J010209-133157,01:02:09.96,-13:31:57.66,0.23,0.018,-0.6,...,0.41,1,0.045,36.6,4.19,<0.38,...,<1.48,...,...
J010220-312444,01:02:20.68,-31:24:44.46,0.924,0.012,-0.92,...,0.1,1,0.122,51.5,8.13,<0.14,...,<0.86,...,...
J010223-155335,01:02:23.46,-15:53:35.73,0.717,0.018,-0.65,...,0.16,1,0.147,38.4,12.06,<0.11,...,<0.48,...,...
J010229-312908,01:02:29.22,-31:29:08.40,0.283,0.015,-0.67,...,0.26,1,0.066,51.5,2.5,<0.53,...,<3.22,...,...
J010241-215227,01:02:41.05,-21:52:27.06,9.191,0.018,-1.32,...,0.07,1,0.167,43.2,114.38,0.01,0.001,0.04,0.006,...
J010244-273124,01:02:44.20,-27:31:24.59,5.929,0.015,-0.83,...,0.07,2,...,48.0,68.43,0.04,0.003,0.2,0.016,...
J010247-215651,01:02:47.57,-21:56:51.98,1.047,0.018,-2.36,*,...,0,...,43.3,12.91,<0.05,...,<0.25,...,...
J010250-140230,01:02:50.97,-14:02:30.29,0.804,0.016,-0.7,...,0.14,1,0.189,36.8,11.95,0.26,0.027,1.03,0.106,...
J010253-120543,01:02:53.08,-12:05:43.26,2.169,0.021,-0.79,...,0.09,1,0.37,35.3,27.39,0.14,0.012,0.54,0.044,...
J010253-153733,01:02:53.56,-15:37:33.18,0.262,0.018,-0.86,...,0.37,1,0.041,38.1,4.4,<0.21,...,<0.88,...,...
J010256-264632,01:02:56.47,-26:46:32.22,0.429,0.015,-0.23,...,0.2,1,0.291,47.4,5.87,<0.2,...,<1.12,...,A
J010258-184903,01:02:58.33,-18:49:03.39,0.443,0.015,-1.05,...,0.21,1,0.033,40.7,6.4,<0.18,...,<0.8,...,...
J010300-151014,01:03:00.15,-15:10:14.80,0.535,0.018,-0.84,...,0.18,1,0.082,37.7,9.07,<0.07,...,<0.3,...,...
J010300-314731,01:03:00.26,-31:47:31.85,0.52,0.013,-0.76,...,0.16,1,0.094,51.7,4.51,<0.05,...,<0.29,...,...
J010304-113049,01:03:04.68,-11:30:49.80,3.594,0.02,-0.59,...,0.08,1,0.772,34.9,47.84,0.18,0.013,0.65,0.049,...
J010316-322550,01:03:16.85,-32:25:50.32,3.615,0.012,-0.34,...,0.07,1,0.575,52.3,24.51,0.16,0.012,0.98,0.076,P
J010325-361404,01:03:25.11,-36:14:04.33,0.666,0.011,-0.96,...,0.12,2,...,55.6,2.9,<0.14,...,<0.93,...,...
J010326-174746,01:03:26.63,-17:47:46.27,0.263,0.016,-0.97,...,0.31,2,...,39.8,3.94,<0.22,...,<0.96,...,...
J010333-090147,01:03:33.39,-09:01:47.80,0.436,0.019,-0.92,...,0.23,1,0.04,32.9,6.99,<0.35,...,<1.17,...,...
J010334-260138,01:03:34.77,-26:01:38.53,0.286,0.016,-0.87,...,0.29,1,0.048,46.6,3.66,<0.24,...,<1.28,...,...
J010335-271506,01:03:35.58,-27:15:06.73,3.077,0.015,-0.42,...,0.08,1,0.568,47.7,36.31,0.18,0.013,0.99,0.073,P
J010344-083913,01:03:44.49,-08:39:13.70,0.496,0.018,-0.38,...,0.24,1,0.136,32.6,6.54,0.31,0.06,1.03,0.201,...
J010350-120511,01:03:50.52,-12:05:11.79,0.295,0.022,-0.96,...,0.41,1,0.026,35.2,4.18,<0.31,...,<1.17,...,...
J010359-155908,01:03:59.70,-15:59:08.74,0.093,0.018,-0.62,...,0.71,1,0.018,38.2,4.1,<0.3,...,<1.24,...,...
J010400-053009,01:04:00.82,-05:30:09.07,1.168,0.016,-0.96,...,0.11,1,0.122,30.4,12.08,<0.23,...,<0.69,...,...
J010404-031718,01:04:04.28,-03:17:18.14,1.593,0.018,-0.84,...,0.1,2,...,28.9,6.18,<0.24,...,<0.69,...,...
J010405-340350,01:04:05.57,-34:03:50.46,1.794,0.013,-1.04,...,0.08,2,...,53.6,10.65,<0.12,...,<0.75,...,...
J010409-214416,01:04:09.45,-21:44:16.28,0.766,0.018,-0.47,...,0.16,1,0.247,42.9,11.15,0.16,0.018,0.8,0.086,...
J010417-021543,01:04:17.14,-02:15:43.42,2.133,0.017,-0.84,...,0.09,1,0.362,28.2,6.3,<0.22,...,<0.59,...,...
J010418-115840,01:04:18.67,-11:58:40.96,2.559,0.021,-0.83,...,0.08,1,0.331,35.0,31.36,<0.05,...,<0.2,...,...
J010421-213958,01:04:21.22,-21:39:58.41,0.768,0.017,-0.92,...,0.14,1,0.094,42.8,11.8,<0.09,...,<0.44,...,...
J010422-123515,01:04:22.42,-12:35:15.02,8.13,0.021,-0.58,...,0.07,1,2.125,35.5,111.95,0.05,0.004,0.19,0.014,A
J010424-114856,01:04:24.46,-11:48:56.29,0.653,0.021,-0.7,...,0.19,1,0.114,34.9,7.4,<0.22,...,<0.81,...,...
J010425-075447,01:04:25.87,-07:54:47.88,0.83,0.016,-0.71,...,0.14,1,0.189,32.0,8.55,<0.09,...,<0.3,...,...
J010428-100820,01:04:28.44,-10:08:20.52,0.335,0.018,-1.02,...,0.24,1,0.036,33.6,4.89,<0.22,...,<0.77,...,...
J010429-124044,01:04:29.01,-12:40:44.90,0.316,0.021,-0.61,...,0.36,2,...,35.5,4.05,<0.28,...,<1.07,...,...
J010429-245339,01:04:29.37,-24:53:39.38,0.456,0.016,-0.75,...,0.19,1,0.087,45.6,4.11,<0.19,...,<0.99,...,...
J010431-185130,01:04:31.52,-18:51:30.23,0.569,0.015,-0.79,...,0.17,1,0.115,40.5,8.17,<0.11,...,<0.48,...,...
J010431-203429,01:04:31.10,-20:34:29.50,0.286,0.014,-1.17,...,0.22,2,...,41.9,4.76,<0.19,...,<0.89,...,...
J010435-181252,01:04:35.13,-18:12:52.48,0.252,0.016,-0.75,...,0.36,2,...,39.9,3.73,<0.37,...,<1.64,...,...
J010439-254051,01:04:39.96,-25:40:51.93,0.264,0.016,-1.19,...,0.26,1,0.013,46.2,2.97,<0.36,...,<1.94,...,...
J010439-331451,01:04:39.44,-33:14:51.66,2.506,0.012,-0.88,...,0.08,1,0.444,52.8,13.66,<0.06,...,<0.39,...,...
J010446-215619,01:04:46.98,-21:56:19.61,0.425,0.017,-0.71,...,0.24,1,0.092,43.0,4.3,<0.16,...,<0.78,...,...
J010450-220712,01:04:50.60,-22:07:12.30,0.43,0.017,-0.74,...,0.23,1,0.098,43.2,5.19,<0.04,...,<0.21,...,...
J010451-240429,01:04:51.03,-24:04:29.81,0.439,0.016,-0.83,...,0.2,1,0.084,44.8,5.54,<0.04,...,<0.2,...,...
J010452-252052,01:04:52.33,-25:20:52.31,3.391,0.016,-0.57,...,0.07,1,0.602,45.9,44.17,0.2,0.015,1.06,0.078,...
J010500-235740,01:05:00.73,-23:57:40.03,0.132,0.017,-0.54,...,0.79,1,0.023,44.7,3.22,<0.35,...,<1.78,...,...
J010501-281837,01:05:01.24,-28:18:37.99,0.436,0.014,-0.58,...,0.19,1,0.107,48.5,5.02,<0.19,...,<1.08,...,...
J010502-261255,01:05:02.51,-26:12:55.46,0.4,0.015,-0.79,...,0.21,1,0.063,46.6,4.72,<0.2,...,<1.09,...,...
J010508-202524,01:05:08.06,-20:25:24.23,0.482,0.014,-0.83,...,0.18,1,0.084,41.7,7.61,<0.16,...,<0.74,...,...
J010509-065250,01:05:09.67,-06:52:50.45,3.217,0.016,-0.77,...,0.08,1,0.683,31.1,33.25,<0.07,...,<0.23,...,...
J010509-381101,01:05:09.25,-38:11:01.42,6.395,0.012,-0.83,...,0.07,1,1.239,57.2,8.44,<0.1,...,<0.69,...,...
J010512-272047,01:05:12.44,-27:20:47.68,0.309,0.015,-0.75,...,0.19,1,0.062,47.6,4.11,<0.13,...,<0.71,...,...
J010515-251353,01:05:15.40,-25:13:53.70,0.346,0.016,-0.75,...,0.22,1,0.051,45.8,4.42,<0.03,...,<0.16,...,...
J010520-234731,01:05:20.58,-23:47:31.61,0.304,0.017,-0.82,...,0.28,1,0.059,44.5,4.94,<0.22,...,<1.11,...,...
J010524-094847,01:05:24.32,-09:48:47.25,0.596,0.019,-0.72,...,0.17,1,0.151,33.2,7.33,<0.19,...,<0.64,...,...
J010527-182843,01:05:27.10,-18:28:43.00,1.028,0.016,-0.5,...,0.12,1,0.289,40.0,16.01,0.23,0.02,1.0,0.088,A
J010531-124242,01:05:31.66,-12:42:42.41,0.378,0.021,-1.05,...,0.28,1,0.053,35.4,4.95,<0.18,...,<0.67,...,...
J010532-183334,01:05:32.53,-18:33:34.12,0.268,0.016,-0.92,...,0.36,1,0.034,40.1,4.44,<0.22,...,<1.0,...,...
J010534-183754,01:05:34.48,-18:37:54.32,0.421,0.016,-0.45,...,0.25,1,0.14,40.1,6.19,0.25,0.039,1.1,0.172,...
J010536-145759,01:05:36.24,-14:57:59.20,0.28,0.019,-0.69,...,0.32,1,0.067,37.2,5.96,<0.22,...,<0.88,...,...
J010538-225447,01:05:38.21,-22:54:47.43,0.224,0.016,-0.73,...,0.37,1,0.046,43.7,3.61,<0.27,...,<1.35,...,...
J010541-243108,01:05:41.69,-24:31:08.34,0.314,0.017,-0.92,...,0.25,2,...,45.1,3.47,<0.26,...,<1.35,...,...
J010545-090709,01:05:45.43,-09:07:09.85,0.279,0.019,-1.05,...,0.3,2,...,32.6,4.75,<0.22,...,<0.75,...,...
J010545-214657,01:05:45.65,-21:46:57.27,0.571,0.016,-0.93,...,0.16,2,...,42.8,7.42,<0.12,...,<0.61,...,...
J010550-033437,01:05:50.39,-03:34:37.55,1.427,0.017,-0.88,...,0.11,1,0.221,28.7,7.65,<0.42,...,<1.17,...,...
J010551-144924,01:05:51.33,-14:49:24.31,0.423,0.019,-0.76,...,0.23,1,0.069,37.0,7.65,<0.13,...,<0.53,...,...
J010555-244531,01:05:55.86,-24:45:31.96,0.255,0.016,-0.53,...,0.37,1,0.066,45.3,4.02,<0.14,...,<0.71,...,...
J010602-140419,01:06:02.56,-14:04:19.45,0.315,0.018,-0.67,...,0.28,2,...,36.4,4.91,<0.19,...,<0.75,...,...
J010607-114246,01:06:07.86,-11:42:46.72,1.511,0.02,0.89,*,...,1,0.483,34.5,20.26,0.32,0.027,1.18,0.099,P
J010610-262429,01:06:10.74,-26:24:29.57,0.296,0.015,-0.82,...,0.25,1,0.061,46.7,3.6,<0.18,...,<0.96,...,...
J010611-295709,01:06:11.71,-29:57:09.40,0.231,0.014,-0.65,...,0.33,1,0.047,49.8,2.72,<0.41,...,<2.38,...,...
J010612-163632,01:06:12.64,-16:36:32.67,0.175,0.024,-0.72,...,0.58,1,0.017,38.4,3.7,<0.28,...,<1.19,...,...
J010612-240634,01:06:12.66,-24:06:34.92,2.076,0.017,-0.75,...,0.08,1,0.396,44.7,27.48,0.04,0.006,0.22,0.029,...
J010616-123101,01:06:16.64,-12:31:01.27,2.732,0.021,-0.78,...,0.08,1,0.503,35.1,35.92,0.07,0.006,0.25,0.024,...
J010617-233615,01:06:17.36,-23:36:15.14,0.594,0.018,-0.13,...,0.22,1,0.189,44.2,9.01,0.21,0.023,1.07,0.116,P
J010619-325711,01:06:19.33,-32:57:11.23,0.721,0.012,-0.73,...,0.12,2,...,52.4,5.27,<0.23,...,<1.44,...,...
J010620-112506,01:06:20.33,-11:25:06.44,2.519,0.019,-0.84,...,0.08,1,0.353,34.3,31.43,0.12,0.01,0.45,0.038,...
J010623-015544,01:06:23.02,-01:55:44.70,1.339,0.018,-0.25,...,0.12,1,0.603,27.6,6.39,<0.47,...,<1.23,...,A
J010625-132653,01:06:25.66,-13:26:53.88,0.59,0.02,-0.6,...,0.18,1,0.151,35.8,7.15,<0.1,...,<0.38,...,...
J010628-343408,01:06:28.88,-34:34:08.00,1.586,0.012,-0.77,...,0.09,1,0.26,53.9,6.56,<0.2,...,<1.27,...,...
J010633-262251,01:06:33.76,-26:22:51.67,0.465,0.015,-0.82,...,0.18,1,0.113,46.6,6.77,<0.17,...,<0.94,...,A
J010633-300421,01:06:33.46,-30:04:21.75,0.247,0.014,-0.53,...,0.31,1,0.07,49.8,3.13,<0.33,...,<1.95,...,...
J010635-192023,01:06:35.51,-19:20:23.11,0.46,0.015,-0.9,...,0.19,1,0.076,40.6,5.89,<0.14,...,<0.63,...,...
J010637-133921,01:06:37.30,-13:39:21.73,0.605,0.019,-0.67,...,0.19,1,0.086,36.0,6.86,0.35,0.05,1.35,0.194,...
J010644-103409,01:06:44.10,-10:34:09.20,0.871,0.019,-0.67,...,0.13,1,0.276,33.6,11.76,<0.13,...,<0.46,...,A
J010645-235806,01:06:45.40,-23:58:06.81,0.394,0.018,-0.32,...,0.24,1,0.235,44.5,5.41,<0.22,...,<1.1,...,A
J010650-114944,01:06:50.93,-11:49:44.57,0.415,0.019,-0.57,...,0.23,1,0.1,34.5,5.04,<0.3,...,<1.1,...,...
J010650-270236,01:06:50.08,-27:02:36.62,0.302,0.015,-0.81,...,0.24,1,0.041,47.2,4.04,<0.12,...,<0.64,...,...
J010652-264645,01:06:52.29,-26:46:45.23,0.242,0.015,-0.16,...,0.34,1,0.054,46.9,3.41,<0.33,...,<1.8,...,...
J010652-285546,01:06:52.88,-28:55:46.09,0.436,0.014,-0.85,...,0.16,1,0.082,48.8,3.57,<0.21,...,<1.19,...,...
J010656-294039,01:06:56.74,-29:40:39.77,1.474,0.015,-0.88,...,0.08,1,0.274,49.5,14.25,<0.03,...,<0.18,...,...
J010658-130137,01:06:58.47,-13:01:37.44,0.391,0.021,-0.45,...,0.29,1,0.096,35.4,4.79,<0.32,...,<1.21,...,...
J010701-175910,01:07:01.57,-17:59:10.16,0.434,0.015,-0.6,...,0.22,1,0.103,39.4,6.68,<0.18,...,<0.8,...,...
J010703-222257,01:07:03.85,-22:22:57.28,0.725,0.015,-0.03,...,0.18,1,0.219,43.1,9.68,0.22,0.023,1.06,0.112,P
J010703-260405,01:07:03.32,-26:04:05.05,0.505,0.015,-0.94,...,0.15,2,...,46.3,5.65,<0.06,...,<0.31,...,...
J010704-272624,01:07:04.55,-27:26:24.94,0.318,0.014,-0.78,...,0.23,1,0.058,47.5,4.23,<0.25,...,<1.39,...,...
J010706-082143,01:07:06.50,-08:21:43.95,0.698,0.017,-0.9,...,0.15,1,0.09,31.8,6.31,<0.24,...,<0.77,...,...
J010708-202937,01:07:08.28,-20:29:37.57,0.223,0.015,-0.73,...,0.39,1,0.038,41.5,3.8,<0.14,...,<0.67,...,...
J010710-180738,01:07:10.63,-18:07:38.29,0.29,0.015,-0.74,...,0.31,1,0.037,39.5,4.81,<0.29,...,<1.27,...,...
J010711-135158,01:07:11.58,-13:51:58.78,0.524,0.019,-0.9,...,0.19,1,0.053,36.1,6.91,<0.17,...,<0.65,...,...
J010719-131402,01:07:19.98,-13:14:02.66,0.741,0.02,-0.52,...,0.16,1,0.26,35.5,9.22,<0.18,...,<0.7,...,...
J010719-190127,01:07:19.36,-19:01:27.31,0.469,0.016,-0.77,...,0.21,1,0.122,40.2,7.11,<0.06,...,<0.28,...,...
J010720-093038,01:07:20.05,-09:30:38.71,0.837,0.02,-0.88,...,0.13,1,0.11,32.7,9.19,<0.15,...,<0.49,...,...
J010721-153122,01:07:21.88,-15:31:22.95,1.128,0.025,-1.13,...,0.12,1,0.091,37.4,17.97,<0.03,...,<0.13,...,...
J010723-214030,01:07:23.36,-21:40:30.47,0.282,0.016,-0.62,...,0.34,1,0.06,42.5,5.55,<0.12,...,<0.57,...,...
J010725-173534,01:07:25.07,-17:35:34.02,0.837,0.015,-0.75,...,0.13,1,0.144,39.0,11.95,0.13,0.017,0.57,0.072,...
J010728-224456,01:07:28.63,-22:44:56.55,0.206,0.016,-1.02,...,0.35,1,0.018,43.4,3.04,<0.33,...,<1.65,...,...
J010729-234847,01:07:29.39,-23:48:47.87,0.172,0.018,-0.75,...,0.41,1,0.041,44.3,3.19,<0.29,...,<1.49,...,...
J010729-335657,01:07:29.69,-33:56:57.52,0.483,0.013,-0.66,...,0.2,1,0.114,53.2,2.66,<0.17,...,<1.05,...,...
J010740-160605,01:07:40.65,-16:06:05.25,0.448,0.028,-0.36,...,0.3,1,0.062,37.8,4.52,<0.26,...,<1.09,...,...
J010742-133308,01:07:42.16,-13:33:08.17,0.354,0.02,-0.84,...,0.27,2,...,35.7,5.12,<0.11,...,<0.42,...,...
J010743-234109,01:07:43.88,-23:41:09.81,0.366,0.018,-0.74,...,0.23,1,0.051,44.1,5.29,<0.16,...,<0.8,...,...
J010745-201555,01:07:45.21,-20:15:55.56,0.241,0.015,-0.76,...,0.34,1,0.041,41.2,3.44,<0.14,...,<0.62,...,...
J010747-173021,01:07:47.24,-17:30:21.92,1.155,0.016,-0.61,...,0.11,1,0.248,38.9,17.53,<0.08,...,<0.34,...,...
J010803-213918,01:08:03.71,-21:39:18.70,0.477,0.016,-0.83,...,0.2,1,0.053,42.4,6.19,<0.21,...,<1.0,...,...
J010810-320059,01:08:10.08,-32:00:59.20,0.591,0.011,-0.94,...,0.13,1,0.095,51.4,4.99,<0.14,...,<0.83,...,...
J010814-250212,01:08:14.05,-25:02:12.77,0.497,0.015,-0.89,...,0.16,1,0.092,45.3,7.19,<0.14,...,<0.72,...,...
J010817-160418,01:08:17.02,-16:04:18.25,22.025,0.029,-0.77,...,0.07,1,4.201,37.7,310.94,0.01,0.001,0.03,0.003,...
J010818-124259,01:08:18.84,-12:42:59.31,1.592,0.019,-0.91,...,0.09,1,0.212,35.0,20.34,0.1,0.011,0.38,0.042,...
J010818-200732,01:08:18.25,-20:07:32.36,0.76,0.015,-0.83,...,0.13,1,0.122,41.0,10.85,<0.05,...,<0.21,...,...
J010819-215733,01:08:19.42,-21:57:33.56,0.156,0.015,-0.97,...,0.58,1,0.142,42.6,3.3,<0.3,...,<1.47,...,A
J010820-241706,01:08:20.37,-24:17:06.44,0.37,0.017,-0.66,...,0.23,1,0.075,44.6,5.1,<0.15,...,<0.76,...,...
J010825-112625,01:08:25.50,-11:26:25.79,1.381,0.019,-0.59,...,0.1,1,0.379,34.0,17.98,0.24,0.022,0.85,0.077,...
J010829-142837,01:08:29.89,-14:28:37.90,0.858,0.02,-0.8,...,0.14,1,0.157,36.4,13.43,0.11,0.016,0.43,0.062,...
J010831-225956,01:08:31.13,-22:59:56.00,0.113,0.016,-0.6,...,0.62,1,0.025,43.5,3.09,<0.24,...,<1.19,...,...
J010832-151514,01:08:32.00,-15:15:14.74,0.335,0.023,-0.77,...,0.36,1,0.049,37.0,4.73,<0.28,...,<1.12,...,...
J010833-202200,01:08:33.35,-20:22:00.02,0.379,0.015,-0.72,...,0.25,1,0.063,41.2,5.39,<0.24,...,<1.1,...,...
J010834-103346,01:08:34.67,-10:33:46.60,4.38,0.019,-1.04,...,0.07,2,...,33.3,56.06,<0.04,...,<0.13,...,...
J010835-165801,01:08:35.43,-16:58:01.82,0.463,0.019,-0.81,...,0.22,1,0.102,38.4,7.42,<0.18,...,<0.74,...,...
J010837-283340,01:08:37.90,-28:33:40.77,0.627,0.014,-0.89,...,0.12,1,0.11,48.3,6.7,<0.06,...,<0.32,...,...
J010837-285124,01:08:37.97,-28:51:24.88,5.04,0.014,0.03,*,...,1,1.302,48.6,49.96,0.21,0.015,1.17,0.086,AP
J010840-132401,01:08:40.72,-13:24:01.38,0.302,0.019,-0.85,...,0.33,1,0.055,35.5,4.69,<0.13,...,<0.49,...,...
J010842-300739,01:08:42.27,-30:07:39.40,0.326,0.014,-0.8,...,0.24,1,0.043,49.7,2.83,<0.34,...,<2.0,...,...
J010845-032307,01:08:45.47,-03:23:07.42,0.952,0.017,-1.21,...,0.12,1,0.073,28.1,6.0,<0.11,...,<0.3,...,...
J010847-155039,01:08:47.28,-15:50:39.37,0.215,0.028,-0.29,...,0.59,1,0.086,37.4,4.51,<0.32,...,<1.32,...,...
J010857-114140,01:08:57.60,-11:41:40.02,0.838,0.019,-0.91,...,0.13,1,0.154,34.1,10.25,<0.06,...,<0.2,...,...
J010858-295745,01:08:58.27,-29:57:45.21,0.378,0.014,-0.78,...,0.21,1,0.067,49.5,3.56,<0.3,...,<1.77,...,...
J010859-162321,01:08:59.93,-16:23:21.71,0.246,0.026,-0.67,...,0.48,1,0.107,37.8,4.96,<0.14,...,<0.59,...,...
J010859-280431,01:08:59.43,-28:04:31.05,0.432,0.015,-0.61,...,0.19,1,0.06,47.8,4.09,0.3,0.056,1.66,0.315,...
J010902-230728,01:09:02.98,-23:07:28.68,1.937,0.015,-0.73,...,0.08,1,0.42,43.5,26.87,0.13,0.01,0.63,0.05,...
J010907-113004,01:09:07.46,-11:30:04.08,0.292,0.019,-0.97,...,0.32,1,0.041,33.9,4.75,<0.37,...,<1.3,...,...
J010918-193905,01:09:18.24,-19:39:05.47,0.595,0.015,-0.79,...,0.17,1,0.069,40.5,7.77,0.23,0.029,1.02,0.13,...
J010918-213337,01:09:18.38,-21:33:37.68,0.255,0.016,-0.66,...,0.4,1,0.053,42.1,3.6,<0.13,...,<0.61,...,...
J010922-190928,01:09:22.51,-19:09:28.63,0.222,0.02,-0.64,...,0.44,1,0.046,40.1,3.6,<0.31,...,<1.38,...,...
J010924-154356,01:09:24.52,-15:43:56.19,0.124,0.026,-0.62,...,0.75,1,0.03,37.2,3.8,<0.17,...,<0.7,...,...
J010924-293118,01:09:24.73,-29:31:18.19,0.411,0.015,-0.71,...,0.19,1,0.103,49.1,5.32,<0.19,...,<1.11,...,...
J010925-344712,01:09:25.74,-34:47:12.15,4.612,0.012,-0.65,...,0.07,1,1.019,53.8,18.26,0.08,0.01,0.54,0.062,...
J010929-252334,01:09:29.54,-25:23:34.68,0.232,0.015,-0.58,...,0.32,1,0.033,45.4,3.1,<0.35,...,<1.82,...,...
J010930-085303,01:09:30.28,-08:53:03.55,2.048,0.018,-0.85,...,0.08,1,0.314,31.8,26.73,0.14,0.014,0.46,0.044,...
J010938-144228,01:09:38.68,-14:42:28.88,2.864,0.02,-0.73,...,0.08,1,0.424,36.4,39.06,0.24,0.018,0.93,0.07,...
J010947-193349,01:09:47.57,-19:33:49.06,0.409,0.015,-0.79,...,0.23,1,0.073,40.4,5.13,<0.2,...,<0.89,...,...
J010949-071547,01:09:49.58,-07:15:47.24,0.49,0.014,-0.92,...,0.19,1,0.081,30.6,6.38,<0.03,...,<0.1,...,...
J010949-143118,01:09:49.31,-14:31:18.10,0.338,0.02,-0.77,...,0.36,1,0.05,36.2,5.26,<0.11,...,<0.44,...,...
J010953-145238,01:09:53.77,-14:52:38.22,0.735,0.019,-0.71,...,0.16,1,0.156,36.5,10.02,<0.17,...,<0.65,...,...
J010954-232259,01:09:54.47,-23:22:59.09,0.364,0.016,-0.74,...,0.25,1,0.073,43.6,4.1,<0.24,...,<1.18,...,...
J010958-362450,01:09:58.40,-36:24:50.87,1.729,0.014,-0.83,...,0.08,1,0.342,55.2,4.06,<0.18,...,<1.18,...,...
J011002-121339,01:10:02.05,-12:13:39.96,0.762,0.018,-0.59,...,0.15,1,0.208,34.3,10.67,<0.2,...,<0.71,...,...
J011005-182953,01:10:05.57,-18:29:53.32,0.201,0.015,-0.99,...,0.43,1,0.03,39.4,3.79,<0.29,...,<1.28,...,...
J011006-145704,01:10:06.41,-14:57:04.28,1.113,0.019,-0.93,...,0.11,2,...,36.5,14.68,<0.05,...,<0.19,...,...
J011006-364619,01:10:06.54,-36:46:19.56,1.465,0.013,-0.72,...,0.09,1,0.238,55.5,4.36,<0.21,...,<1.36,...,...
J011006-365103,01:10:06.14,-36:51:03.34,2.584,0.013,0.71,*,...,1,0.68,55.6,5.89,<0.23,...,<1.51,...,P
J011010-172630,01:10:10.71,-17:26:30.10,0.376,0.017,-0.98,...,0.25,2,...,38.6,4.18,<0.17,...,<0.71,...,...
J011010-264752,01:10:10.93,-26:47:52.15,0.165,0.014,-0.75,...,0.4,1,0.031,46.6,3.0,<0.38,...,<2.05,...,...
J011012-335509,01:10:12.08,-33:55:09.99,1.75,0.013,-0.95,...,0.08,1,0.255,52.9,7.89,<0.11,...,<0.71,...,...
J011013-275746,01:10:13.89,-27:57:46.08,0.347,0.015,-0.92,...,0.22,1,0.078,47.6,2.81,<0.36,...,<1.97,...,...
J011015-173648,01:10:15.99,-17:36:48.16,0.287,0.017,-0.82,...,0.34,1,0.042,38.7,4.24,<0.14,...,<0.58,...,...
J011015-270652,01:10:15.62,-27:06:52.35,1.235,0.015,-0.77,...,0.09,1,0.225,46.9,16.41,<0.03,...,<0.19,...,...
J011016-241325,01:10:16.42,-24:13:25.85,1.047,0.017,-0.79,...,0.1,2,...,44.3,14.49,<0.06,...,<0.32,...,...
J011025-202551,01:10:25.92,-20:25:51.93,0.221,0.016,-0.91,...,0.32,1,0.031,41.0,3.53,<0.18,...,<0.82,...,...
J011026-133852,01:10:26.93,-13:38:52.49,0.357,0.019,-0.79,...,0.26,1,0.053,35.4,5.5,<0.22,...,<0.83,...,...
J011026-334052,01:10:26.93,-33:40:52.90,0.447,0.012,-0.65,...,0.19,1,0.11,52.7,2.83,<0.45,...,<2.83,...,...
J011030-111312,01:10:30.80,-11:13:12.01,0.494,0.018,-0.78,...,0.2,1,0.095,33.5,6.29,<0.31,...,<1.09,...,...
J011033-243027,01:10:33.88,-24:30:27.56,0.672,0.017,-0.63,...,0.15,1,0.179,44.5,8.64,<0.05,...,<0.28,...,...
J011034-092448,01:10:34.22,-09:24:48.25,0.893,0.018,-0.84,...,0.12,1,0.128,32.1,11.08,<0.05,...,<0.16,...,...
J011038-243335,01:10:38.85,-24:33:35.61,0.226,0.016,-0.59,...,0.35,1,0.065,44.6,3.58,<0.25,...,<1.29,...,...
J011049-074142,01:10:49.87,-07:41:42.96,0.723,0.015,-0.27,...,0.17,1,0.846,30.7,8.98,0.31,0.051,0.94,0.156,A
J011052-211303,01:10:52.24,-21:13:03.30,0.512,0.016,-0.57,...,0.2,1,0.113,41.7,7.35,<0.06,...,<0.29,...,...
J011054-361057,01:10:54.67,-36:10:57.34,1.581,0.013,-0.87,...,0.08,1,0.318,54.9,4.91,<0.25,...,<1.64,...,...
J011056-185608,01:10:56.23,-18:56:08.14,0.391,0.016,-0.9,...,0.25,1,0.062,39.7,5.25,<0.18,...,<0.81,...,...
J011056-225213,01:10:56.93,-22:52:13.79,0.263,0.015,-0.87,...,0.32,1,0.048,43.1,4.04,<0.18,...,<0.89,...,...
J011058-183219,01:10:58.07,-18:32:19.65,0.63,0.016,-0.99,...,0.16,1,0.073,39.4,9.23,<0.1,...,<0.42,...,...
J011058-204741,01:10:58.19,-20:47:41.84,0.268,0.017,-0.66,...,0.36,1,0.061,41.3,3.43,<0.08,...,<0.36,...,...
J011059-155509,01:10:59.44,-15:55:09.90,0.406,0.021,-0.97,...,0.25,1,0.051,37.2,4.99,<0.1,...,<0.39,...,...
J011059-274229,01:10:59.43,-27:42:29.56,0.495,0.015,-0.76,...,0.16,1,0.077,47.3,4.03,<0.21,...,<1.17,...,...
J011059-343734,01:10:59.62,-34:37:34.46,2.201,0.013,-0.75,...,0.08,1,0.506,53.5,8.74,<0.1,...,<0.61,...,...
J011100-292016,01:11:00.79,-29:20:16.74,0.343,0.014,-1.13,...,0.19,1,0.02,48.7,3.74,<0.32,...,<1.84,...,...
J011102-181238,01:11:02.78,-18:12:38.55,0.33,0.016,-0.88,...,0.28,1,0.041,39.1,4.53,<0.24,...,<1.02,...,...
J011104-142236,01:11:04.53,-14:22:36.30,0.886,0.02,-0.68,...,0.12,2,...,35.9,12.59,<0.12,...,<0.48,...,...
J011108-135741,01:11:08.97,-13:57:41.54,3.837,0.02,-0.67,...,0.07,1,1.307,35.6,54.06,<0.03,...,<0.11,...,...
J011115-164349,01:11:15.35,-16:43:49.59,0.354,0.02,-0.85,...,0.27,1,0.048,37.8,4.3,<0.34,...,<1.39,...,...
J011117-343206,01:11:17.26,-34:32:06.17,1.886,0.013,-0.81,...,0.08,1,0.303,53.4,7.86,<0.09,...,<0.58,...,...
J011123-201047,01:11:23.00,-20:10:47.05,1.246,0.016,-0.77,...,0.1,1,0.257,40.7,17.29,<0.07,...,<0.31,...,...
J011124-244440,01:11:24.99,-24:44:40.03,0.713,0.016,-0.85,...,0.13,1,0.101,44.6,9.32,<0.03,...,<0.13,...,...
J011124-275924,01:11:24.86,-27:59:24.83,0.347,0.015,-0.79,...,0.21,1,0.05,47.5,5.15,<0.15,...,<0.82,...,...
J011125-212326,01:11:25.76,-21:23:26.72,0.633,0.016,-0.93,...,0.16,1,0.065,41.7,8.37,<0.08,...,<0.39,...,...
J011126-211357,01:11:26.32,-21:13:57.03,0.515,0.016,-0.9,...,0.19,1,0.068,41.6,6.99,<0.16,...,<0.76,...,...
J011127-351630,01:11:27.29,-35:16:30.68,0.907,0.012,-0.88,...,0.11,1,0.161,54.0,2.85,<0.18,...,<1.16,...,...
J011130-122033,01:11:30.90,-12:20:33.20,2.316,0.018,-0.85,...,0.08,1,0.317,34.2,31.81,0.09,0.009,0.33,0.031,...
J011131-202919,01:11:31.14,-20:29:19.22,0.194,0.016,-0.43,...,0.52,1,0.057,41.0,3.4,<0.39,...,<1.79,...,...
J011131-235147,01:11:31.03,-23:51:47.70,0.776,0.017,-1.1,...,0.12,1,0.086,43.9,10.53,<0.1,...,<0.48,...,...
J011136-115808,01:11:36.01,-11:58:08.49,0.446,0.018,-0.55,...,0.23,1,0.109,33.9,7.12,<0.21,...,<0.74,...,...
J011136-222143,01:11:36.52,-22:21:43.85,0.943,0.015,-0.81,...,0.11,1,0.195,42.6,13.43,<0.09,...,<0.43,...,...
J011136-250838,01:11:36.05,-25:08:38.45,0.272,0.016,-0.63,...,0.32,1,0.053,45.0,3.65,<0.15,...,<0.77,...,...
J011140-314547,01:11:40.88,-31:45:47.04,0.454,0.012,-0.94,...,0.17,1,0.071,50.9,3.15,<0.19,...,<1.16,...,...
J011146-070150,01:11:46.40,-07:01:50.71,1.265,0.015,-0.67,...,0.11,1,0.25,30.1,11.85,<0.19,...,<0.56,...,...
J011150-142105,01:11:50.07,-14:21:05.18,0.963,0.02,-0.87,...,0.12,2,...,35.8,13.98,<0.02,...,<0.07,...,...
J011153-210206,01:11:53.58,-21:02:06.19,1.515,0.017,-1.03,...,0.09,1,0.217,41.4,21.3,<0.03,...,<0.14,...,...
J011156-131658,01:11:56.88,-13:16:58.81,0.495,0.019,-0.66,...,0.21,1,0.255,34.9,5.94,<0.25,...,<0.94,...,A
J011156-302623,01:11:56.06,-30:26:23.46,0.99,0.013,-0.31,...,0.12,1,0.275,49.6,9.17,0.21,0.024,1.24,0.137,P
J011158-143109,01:11:58.68,-14:31:09.07,0.44,0.019,-0.93,...,0.24,1,0.056,35.9,6.73,<0.24,...,<0.91,...,...
J011201-165803,01:12:01.26,-16:58:03.83,1.152,0.019,-0.61,...,0.12,1,0.318,37.9,15.54,0.16,0.015,0.64,0.062,...
J011201-200800,01:12:01.17,-20:08:00.04,0.514,0.016,-0.68,...,0.19,1,0.119,40.6,6.89,<0.2,...,<0.89,...,...
J011205-271900,01:12:05.82,-27:19:00.53,0.432,0.015,-0.86,...,0.14,1,0.067,46.8,4.69,<0.21,...,<1.16,...,...
J011206-254042,01:12:06.87,-25:40:42.88,0.579,0.016,-0.71,...,0.15,1,0.092,45.4,7.05,0.19,0.028,0.99,0.149,...
J011207-255856,01:12:07.19,-25:58:56.33,0.391,0.015,-0.65,...,0.2,1,0.09,45.7,4.89,<0.12,...,<0.61,...,...
J011211-220947,01:12:11.74,-22:09:47.66,1.417,0.015,-0.92,...,0.09,1,0.184,42.3,18.76,0.07,0.009,0.34,0.044,...
J011212-045504,01:12:12.23,-04:55:04.99,2.531,0.016,-0.85,...,0.08,2,...,28.5,16.43,<0.21,...,<0.57,...,...
J011214-285340,01:12:14.47,-28:53:40.53,0.44,0.014,-0.75,...,0.19,1,0.08,48.2,4.37,<0.12,...,<0.69,...,...
J011215-350235,01:12:15.87,-35:02:35.77,0.878,0.013,-0.99,...,0.11,1,0.101,53.8,3.05,<0.45,...,<2.88,...,...
J011216-225507,01:12:16.13,-22:55:07.90,0.872,0.016,-0.61,...,0.13,1,0.179,43.0,11.73,0.15,0.017,0.73,0.081,...
J011217-240124,01:12:17.12,-24:01:24.99,0.243,0.017,-0.76,...,0.4,1,0.036,43.9,3.83,<0.24,...,<1.19,...,...
J011220-215949,01:12:20.71,-21:59:49.64,0.262,0.015,-0.79,...,0.41,1,0.046,42.2,3.21,<0.34,...,<1.61,...,...
J011223-235017,01:12:23.24,-23:50:17.33,0.437,0.017,-0.89,...,0.2,1,0.07,43.7,6.56,<0.15,...,<0.72,...,...
J011228-221045,01:12:28.91,-22:10:45.80,2.39,0.015,-0.66,...,0.08,1,0.422,42.3,32.63,0.11,0.009,0.55,0.043,...
J011232-183337,01:12:32.24,-18:33:37.77,0.304,0.015,-0.7,...,0.31,1,0.055,39.2,3.61,<0.39,...,<1.66,...,...
J011233-224256,01:12:33.88,-22:42:56.82,0.458,0.016,-0.91,...,0.19,1,0.067,42.7,6.32,<0.07,...,<0.32,...,...
J011239-161049,01:12:39.72,-16:10:49.30,0.505,0.017,-0.78,...,0.21,1,0.112,37.2,6.85,<0.19,...,<0.75,...,...
J011240-200414,01:12:40.55,-20:04:14.61,0.906,0.015,-0.62,...,0.13,1,0.226,40.5,11.69,<0.1,...,<0.44,...,...
J011241-072453,01:12:41.89,-07:24:53.50,0.366,0.015,0.7,*,...,1,0.246,30.2,6.2,<0.38,...,<1.15,...,P
J011241-295911,01:12:41.74,-29:59:11.92,0.381,0.014,0.21,...,0.25,1,0.551,49.2,3.28,<0.13,...,<0.77,...,P
J011242-080404,01:12:42.56,-08:04:04.78,1.987,0.017,-0.83,...,0.08,1,0.358,30.7,23.04,<0.06,...,<0.19,...,...
J011248-182740,01:12:48.40,-18:27:40.61,0.319,0.015,-0.79,...,0.31,1,0.071,39.1,4.25,<0.31,...,<1.32,...,...
J011250-095014,01:12:50.98,-09:50:14.89,0.493,0.02,-0.84,...,0.18,2,...,32.0,7.36,<0.28,...,<0.91,...,...
J011252-223618,01:12:52.44,-22:36:18.74,0.247,0.016,-1.05,...,0.3,1,0.021,42.6,3.85,<0.21,...,<1.04,...,...
J011253-281937,01:12:53.60,-28:19:37.91,0.255,0.015,-0.76,...,0.31,1,0.032,47.7,3.18,<0.35,...,<1.96,...,...
J011256-165012,01:12:56.01,-16:50:12.92,0.302,0.017,-0.86,...,0.32,1,0.046,37.7,4.02,<0.35,...,<1.42,...,...
J011259-280607,01:12:59.30,-28:06:07.42,0.994,0.015,-1.01,...,0.1,1,0.084,47.4,9.84,0.15,0.018,0.84,0.1,...
J011259-292723,01:12:59.64,-29:27:23.83,0.381,0.015,-0.98,*,...,1,0.118,48.7,3.79,<0.14,...,<0.77,...,...
J011302-174258,01:13:02.01,-17:42:58.11,0.393,0.016,-0.89,...,0.24,1,0.073,38.4,6.21,<0.25,...,<1.03,...,...
J011303-172138,01:13:03.43,-17:21:38.87,0.303,0.016,-0.59,...,0.33,1,0.091,38.1,3.89,<0.19,...,<0.79,...,...
J011304-180341,01:13:04.30,-18:03:41.58,0.448,0.016,-0.8,...,0.21,1,0.082,38.7,7.62,<0.15,...,<0.62,...,...
J011304-340307,01:13:04.75,-34:03:07.83,3.207,0.013,-0.8,...,0.07,1,0.574,52.8,14.23,<0.08,...,<0.51,...,...
J011309-231757,01:13:09.75,-23:17:57.96,0.268,0.016,-0.64,...,0.34,1,0.041,43.2,3.91,<0.2,...,<0.96,...,...
J011312-101419,01:13:12.28,-10:14:19.84,1.565,0.019,-0.39,...,0.1,1,0.542,32.3,20.15,0.44,0.038,1.46,0.126,A
J011312-171816,01:13:12.54,-17:18:16.94,0.376,0.016,-0.67,...,0.24,1,0.089,38.0,5.35,<0.16,...,<0.64,...,...
J011313-312453,01:13:13.06,-31:24:53.17,0.49,0.013,-0.89,...,0.15,1,0.047,50.4,4.09,<0.23,...,<1.38,...,...
J011316-061502,01:13:16.87,-06:15:02.03,0.492,0.02,-0.77,...,0.22,1,0.116,29.3,5.4,<0.32,...,<0.91,...,...
J011317-255213,01:13:17.29,-25:52:13.98,0.381,0.015,-1.03,...,0.19,1,0.049,45.4,5.22,<0.12,...,<0.61,...,...
J011318-124219,01:13:18.92,-12:42:19.31,1.873,0.018,-0.93,...,0.08,1,0.257,34.2,26.12,0.08,0.01,0.28,0.036,...
J011326-245618,01:13:26.69,-24:56:18.67,0.443,0.016,-0.92,...,0.18,1,0.058,44.6,4.69,<0.21,...,<1.09,...,...
J011334-303601,01:13:34.50,-30:36:01.48,0.345,0.013,-1.0,...,0.22,1,0.059,49.6,2.83,<0.32,...,<1.87,...,...
J011340-094652,01:13:40.54,-09:46:52.87,0.634,0.02,-0.46,...,0.19,1,0.159,31.9,6.56,<0.29,...,<0.93,...,...
J011341-232919,01:13:41.81,-23:29:19.28,0.233,0.016,-0.63,...,0.35,1,0.045,43.3,4.08,<0.23,...,<1.13,...,...
J011342-252358,01:13:42.42,-25:23:58.46,1.606,0.016,-0.71,...,0.09,1,0.404,45.0,19.89,<0.06,...,<0.29,...,A
J011346-212449,01:13:46.47,-21:24:49.56,0.474,0.016,-0.7,...,0.23,1,0.068,41.5,5.85,<0.15,...,<0.69,...,...
J011349-114919,01:13:49.78,-11:49:19.58,0.436,0.017,-0.95,...,0.2,1,0.032,33.4,7.01,<0.15,...,<0.53,...,...
J011358-091215,01:13:58.73,-09:12:15.08,0.656,0.019,-0.86,...,0.15,1,0.095,31.4,8.41,<0.19,...,<0.59,...,...
J011400-094540,01:14:00.53,-09:45:40.20,0.478,0.02,-0.81,...,0.21,1,0.075,31.8,6.13,<0.23,...,<0.75,...,...
J011401-190959,01:14:01.67,-19:09:59.95,0.406,0.015,-1.09,...,0.2,1,0.042,39.5,6.46,<0.22,...,<0.97,...,...
J011401-212919,01:14:01.42,-21:29:19.70,0.447,0.016,-0.97,...,0.22,1,0.057,41.5,5.02,<0.17,...,<0.78,...,...
J011402-223137,01:14:02.46,-22:31:37.36,0.281,0.016,-0.89,...,0.32,1,0.04,42.4,3.69,<0.2,...,<0.95,...,...
J011406-100800,01:14:06.70,-10:08:00.29,1.135,0.02,-0.82,...,0.11,1,0.19,32.1,15.38,0.15,0.021,0.49,0.07,...
J011410-044226,01:14:10.38,-04:42:26.36,1.312,0.017,-0.77,...,0.11,1,0.297,28.0,11.05,<0.2,...,<0.53,...,A
J011412-235359,01:14:12.97,-23:53:59.66,0.31,0.016,-0.97,...,0.23,1,0.041,43.6,4.59,<0.06,...,<0.32,...,...
J011412-321730,01:14:12.36,-32:17:30.76,2.452,0.013,-0.87,...,0.08,2,...,51.1,15.52,<0.08,...,<0.51,...,...
J011413-321103,01:14:13.06,-32:11:03.07,0.385,0.013,-0.79,...,0.22,1,0.076,51.0,2.79,<0.37,...,<2.21,...,...
J011416-381754,01:14:16.56,-38:17:54.84,2.517,0.013,-0.89,...,0.07,2,...,56.6,3.2,<0.28,...,<1.87,...,...
J011417-134348,01:14:17.62,-13:43:48.55,0.3,0.019,-0.65,...,0.35,1,0.069,34.9,4.48,<0.3,...,<1.12,...,...
J011417-352708,01:14:17.00,-35:27:08.62,0.69,0.013,-0.77,...,0.14,1,0.154,54.0,2.52,<0.38,...,<2.42,...,...
J011419-213950,01:14:19.44,-21:39:50.95,0.271,0.016,-1.12,...,0.32,1,0.033,41.6,3.85,<0.09,...,<0.43,...,...
J011421-271840,01:14:21.28,-27:18:40.73,0.456,0.015,-0.76,...,0.17,1,0.097,46.6,4.72,<0.26,...,<1.43,...,...
J011424-313552,01:14:24.17,-31:35:52.95,0.379,0.013,-0.89,...,0.21,2,...,50.5,3.18,<0.37,...,<2.19,...,...
J011432-201445,01:14:32.41,-20:14:45.90,0.317,0.016,-0.89,...,0.29,1,0.056,40.4,4.4,<0.11,...,<0.51,...,...
J011436-235847,01:14:36.34,-23:58:47.47,0.807,0.016,-0.66,...,0.12,1,0.17,43.6,8.93,<0.12,...,<0.62,...,...
J011437-330205,01:14:37.07,-33:02:05.38,3.093,0.012,-0.87,...,0.07,1,0.397,51.7,18.21,<0.08,...,<0.51,...,...
J011438-141846,01:14:38.96,-14:18:46.81,0.229,0.018,-0.8,...,0.4,1,0.051,35.4,5.18,<0.28,...,<1.06,...,...
J011441-152730,01:14:41.21,-15:27:30.35,0.897,0.018,-0.94,...,0.12,2,...,36.3,11.79,<0.03,...,<0.13,...,...
J011442-204239,01:14:42.03,-20:42:39.51,4.638,0.017,-0.95,...,0.07,1,0.591,40.8,59.93,0.06,0.005,0.28,0.024,...
J011444-252639,01:14:44.97,-25:26:39.24,0.309,0.016,-0.97,...,0.24,1,0.033,44.9,3.37,<0.28,...,<1.46,...,...
J011449-322015,01:14:49.96,-32:20:15.83,1.731,0.013,-0.91,...,0.08,2,...,51.1,11.49,<0.12,...,<0.73,...,...
J011450-194134,01:14:50.12,-19:41:34.31,0.332,0.016,-0.88,...,0.26,1,0.104,39.9,5.35,<0.09,...,<0.42,...,...
J011451-224245,01:14:51.10,-22:42:45.22,1.014,0.016,-0.75,...,0.11,1,0.166,42.5,12.97,<0.1,...,<0.46,...,...
J011451-342254,01:14:51.08,-34:22:54.32,1.937,0.013,-0.96,...,0.08,1,0.25,52.9,7.84,<0.11,...,<0.66,...,...
J011452-144234,01:14:52.64,-14:42:34.29,0.437,0.018,-0.89,...,0.22,1,0.043,35.7,4.81,<0.29,...,<1.09,...,...
J011456-223152,01:14:56.44,-22:31:52.93,0.671,0.016,-0.81,...,0.14,1,0.127,42.3,8.97,<0.07,...,<0.35,...,...
J011457-181157,01:14:57.80,-18:11:57.40,0.372,0.015,-1.07,...,0.24,1,0.04,38.6,4.96,<0.12,...,<0.5,...,...
J011457-241946,01:14:57.12,-24:19:46.07,0.555,0.016,-0.66,...,0.16,1,0.151,43.9,6.4,<0.19,...,<0.96,...,A
J011503-250719,01:15:03.40,-25:07:19.20,0.684,0.016,-0.97,...,0.12,1,0.079,44.6,8.44,<0.05,...,<0.25,...,...
J011508-304656,01:15:08.90,-30:46:56.90,0.461,0.014,-0.75,...,0.18,2,...,49.6,3.96,<0.23,...,<1.35,...,A
J011514-292755,01:15:14.27,-29:27:55.26,0.648,0.015,-0.77,...,0.13,1,0.148,48.5,6.29,<0.09,...,<0.48,...,...
J011516-213834,01:15:16.54,-21:38:34.89,1.786,0.016,-0.79,...,0.09,1,0.334,41.5,21.62,<0.04,...,<0.19,...,...
J011516-290408,01:15:16.79,-29:04:08.27,0.199,0.014,-0.96,...,0.36,1,0.029,48.1,2.94,<0.3,...,<1.7,...,...
J011524-280452,01:15:24.01,-28:04:52.16,0.5,0.015,-0.6,...,0.17,1,0.439,47.2,5.03,<0.23,...,<1.25,...,A
J011529-182429,01:15:29.08,-18:24:29.72,0.319,0.015,-0.84,...,0.3,1,0.046,38.7,4.24,<0.14,...,<0.59,...,...
J011530-195128,01:15:30.81,-19:51:28.83,0.436,0.017,-1.02,...,0.21,1,0.051,39.9,6.64,<0.18,...,<0.8,...,...
J011530-214342,01:15:30.82,-21:43:42.28,0.543,0.016,-0.79,...,0.19,1,0.102,41.6,7.7,<0.17,...,<0.8,...,...
J011530-230518,01:15:30.75,-23:05:18.55,0.407,0.015,-0.4,...,0.22,1,0.16,42.7,4.34,0.28,0.053,1.34,0.258,...
J011532-273729,01:15:32.76,-27:37:29.17,1.049,0.015,-0.71,...,0.1,2,...,46.8,11.1,<0.08,...,<0.44,...,...
J011535-314620,01:15:35.65,-31:46:20.42,2.003,0.013,-0.91,...,0.08,2,...,50.5,13.71,<0.09,...,<0.52,...,...
J011537-095339,01:15:37.16,-09:53:39.59,0.525,0.02,-0.97,...,0.18,1,0.064,31.7,5.69,<0.21,...,<0.68,...,...
J011537-342708,01:15:37.05,-34:27:08.20,1.578,0.012,-0.75,...,0.09,1,0.365,52.9,7.22,<0.14,...,<0.89,...,...
J011538-140107,01:15:38.60,-14:01:07.12,1.542,0.019,-0.79,...,0.1,1,0.274,35.0,20.5,<0.07,...,<0.26,...,...
J011539-281707,01:15:39.55,-28:17:07.84,2.95,0.015,-0.66,...,0.07,1,0.719,47.3,30.63,<0.05,...,<0.27,...,A
J011541-210914,01:15:41.26,-21:09:14.44,1.028,0.018,-0.67,...,0.13,1,0.219,41.0,12.48,0.16,0.016,0.74,0.074,...
J011542-224900,01:15:42.61,-22:49:00.88,1.903,0.015,-0.95,...,0.08,1,0.192,42.5,23.26,<0.06,...,<0.28,...,...
J011544-190137,01:15:44.14,-19:01:37.42,0.581,0.015,-0.79,...,0.18,1,0.097,39.2,9.78,<0.12,...,<0.54,...,...
J011544-241719,01:15:44.39,-24:17:19.21,2.499,0.016,-0.89,...,0.07,2,...,43.8,29.7,0.07,0.006,0.34,0.03,...
J011546-162924,01:15:46.39,-16:29:24.15,0.275,0.016,0.15,...,0.44,1,0.162,37.0,3.9,0.32,0.076,1.29,0.304,P
J011547-085756,01:15:47.03,-08:57:56.74,1.076,0.019,-0.86,...,0.11,1,0.19,30.9,13.25,<0.15,...,<0.46,...,A
J011547-143816,01:15:47.06,-14:38:16.56,0.298,0.019,-0.82,...,0.31,1,0.031,35.5,4.85,<0.18,...,<0.68,...,...
J011548-330715,01:15:48.06,-33:07:15.69,0.478,0.012,-0.82,...,0.17,1,0.077,51.7,3.24,<0.38,...,<2.32,...,...
J011552-251716,01:15:52.17,-25:17:16.86,0.513,0.016,-0.81,...,0.17,1,0.092,44.6,5.57,<0.12,...,<0.59,...,...
J011555-183419,01:15:55.40,-18:34:19.77,0.428,0.016,-1.08,...,0.21,1,0.044,38.8,6.26,<0.14,...,<0.61,...,...
J011559-261540,01:15:59.48,-26:15:40.03,0.793,0.015,-0.82,...,0.11,1,0.128,45.5,9.03,<0.12,...,<0.64,...,...
J011607-053600,01:16:07.00,-05:36:00.88,0.835,0.017,-0.81,...,0.14,1,0.186,28.3,6.49,<0.18,...,<0.48,...,...
J011610-282846,01:16:10.72,-28:28:46.62,0.524,0.015,-0.73,...,0.15,2,...,47.5,5.26,<0.06,...,<0.31,...,...
J011612-113610,01:16:12.45,-11:36:10.13,4.291,0.019,-0.72,...,0.07,1,1.785,32.9,53.94,0.14,0.011,0.49,0.037,AF
J011613-253131,01:16:13.00,-25:31:31.61,0.366,0.019,-0.67,...,0.21,2,...,44.8,3.0,<0.06,...,<0.3,...,...
J011614-045115,01:16:14.57,-04:51:15.03,0.692,0.017,-0.27,...,0.21,1,0.157,27.7,5.9,<0.58,...,<1.52,...,P
J011614-145245,01:16:14.24,-14:52:45.00,0.83,0.019,-0.77,...,0.14,1,0.174,35.6,11.32,<0.11,...,<0.42,...,...
J011623-342108,01:16:23.72,-34:21:08.21,0.511,0.012,-0.86,...,0.17,1,0.087,52.8,3.45,<0.17,...,<1.07,...,...
J011627-362934,01:16:27.24,-36:29:34.20,1.237,0.013,-0.8,...,0.09,1,0.206,54.7,3.04,<0.36,...,<2.34,...,...
J011632-313957,01:16:32.57,-31:39:57.02,0.66,0.013,-0.69,...,0.15,1,0.146,50.3,4.15,<0.14,...,<0.82,...,...
J011636-201004,01:16:36.62,-20:10:04.52,0.363,0.017,-0.86,...,0.27,1,0.045,40.1,4.78,<0.26,...,<1.15,...,...
J011637-315424,01:16:37.84,-31:54:24.31,0.319,0.012,-0.86,...,0.26,1,0.053,50.5,2.67,<0.21,...,<1.25,...,...
J011638-310656,01:16:38.07,-31:06:56.09,0.662,0.014,-1.12,...,0.12,1,0.065,49.8,4.92,<0.21,...,<1.21,...,...
J011645-041849,01:16:45.18,-04:18:49.24,2.007,0.017,-0.66,...,0.09,1,0.433,27.3,12.63,<0.11,...,<0.27,...,...
J011645-303414,01:16:45.58,-30:34:14.08,0.639,0.014,-0.78,...,0.14,1,0.107,49.3,4.62,<0.23,...,<1.35,...,...
J011651-205202,01:16:51.25,-20:52:02.10,14.387,0.02,-0.02,*,...,1,4.091,40.7,176.55,0.2,0.014,0.9,0.065,AP
J011652-174303,01:16:52.75,-17:43:03.91,0.32,0.016,-0.82,...,0.3,1,0.067,37.9,4.21,<0.26,...,<1.06,...,...
J011657-141105,01:16:57.71,-14:11:05.33,0.638,0.02,-0.69,...,0.19,1,0.086,34.9,8.3,0.29,0.04,1.06,0.148,...
J011659-133433,01:16:59.84,-13:34:33.21,0.42,0.019,-0.91,...,0.22,1,0.06,34.4,4.73,<0.08,...,<0.29,...,...
J011703-203434,01:17:03.52,-20:34:34.62,0.341,0.019,-0.74,...,0.36,1,0.052,40.4,3.6,<0.16,...,<0.73,...,...
J011703-212357,01:17:03.73,-21:23:57.76,0.234,0.018,-0.84,...,0.39,1,0.034,41.1,3.58,<0.31,...,<1.42,...,...
J011706-135947,01:17:06.29,-13:59:47.65,0.349,0.021,-0.64,...,0.31,1,0.098,34.8,5.15,<0.15,...,<0.54,...,...
J011706-192533,01:17:06.69,-19:25:33.96,0.695,0.016,-1.02,...,0.13,2,...,39.4,9.92,<0.09,...,<0.37,...,...
J011706-310917,01:17:06.24,-31:09:17.53,0.834,0.014,-0.51,...,0.13,1,0.241,49.8,5.94,<0.14,...,<0.81,...,...
J011708-095312,01:17:08.04,-09:53:12.25,0.557,0.02,-0.89,...,0.19,1,0.073,31.4,7.56,<0.31,...,<0.97,...,...
J011718-165813,01:17:18.78,-16:58:13.80,0.333,0.018,-0.74,...,0.34,1,0.051,37.2,4.02,<0.33,...,<1.32,...,...
J011722-164745,01:17:22.10,-16:47:45.85,0.552,0.018,-1.06,...,0.15,1,0.05,37.1,8.45,<0.15,...,<0.6,...,...
J011723-094129,01:17:23.01,-09:41:29.08,0.532,0.02,-0.84,...,0.18,1,0.099,31.2,6.01,<0.02,...,<0.08,...,...
J011723-172542,01:17:23.26,-17:25:42.93,0.46,0.017,-0.71,...,0.22,1,0.156,37.6,5.21,<0.23,...,<0.94,...,...
J011725-322651,01:17:25.41,-32:26:51.54,0.58,0.012,-0.61,...,0.16,1,0.162,51.0,3.79,<0.29,...,<1.77,...,...
J011731-223243,01:17:31.71,-22:32:43.71,0.47,0.015,-0.98,...,0.19,1,0.036,42.0,5.89,<0.09,...,<0.43,...,...
J011731-331807,01:17:31.58,-33:18:07.10,0.689,0.012,-0.78,...,0.13,1,0.147,51.7,3.29,<0.16,...,<0.97,...,...
J011734-261532,01:17:34.39,-26:15:32.79,0.248,0.016,-0.65,...,0.3,1,0.059,45.3,3.39,<0.31,...,<1.63,...,...
J011738-150750,01:17:38.91,-15:07:50.15,0.921,0.021,-0.4,...,0.16,1,0.32,35.6,12.58,0.3,0.031,1.15,0.116,...
J011741-193712,01:17:41.51,-19:37:12.61,0.356,0.016,-0.86,...,0.25,1,0.051,39.5,5.08,<0.26,...,<1.15,...,...
J011741-295926,01:17:41.47,-29:59:26.44,1.642,0.015,-0.79,...,0.08,1,0.31,48.7,13.95,<0.08,...,<0.46,...,...
J011744-335659,01:17:44.93,-33:56:59.03,1.527,0.012,-0.77,...,0.09,1,0.415,52.3,7.07,<0.16,...,<0.97,...,A
J011748-111913,01:17:48.02,-11:19:13.08,0.373,0.019,-0.89,...,0.26,1,0.051,32.5,4.86,<0.2,...,<0.68,...,...
J011748-211102,01:17:48.73,-21:11:02.01,0.401,0.019,0.16,...,0.35,1,0.254,40.8,4.93,0.22,0.042,1.01,0.191,AFP
J011749-090556,01:17:49.87,-09:05:56.64,0.524,0.02,-0.94,...,0.19,1,0.093,30.7,5.47,<0.35,...,<1.08,...,...
J011751-100557,01:17:51.26,-10:05:57.39,1.125,0.02,-0.95,...,0.11,1,0.143,31.5,13.17,<0.12,...,<0.4,...,...
J011753-173850,01:17:53.30,-17:38:50.77,0.358,0.017,0.03,...,0.38,1,0.201,37.7,5.49,<0.3,...,<1.21,...,...
J011753-223857,01:17:53.69,-22:38:57.87,1.255,0.015,-0.88,...,0.09,2,...,42.1,15.15,<0.05,...,<0.25,...,...
J011755-183123,01:17:55.98,-18:31:23.15,0.792,0.017,-0.82,...,0.14,1,0.116,38.5,10.52,<0.12,...,<0.52,...,...
J011755-294453,01:17:55.26,-29:44:53.80,1.162,0.015,-0.67,...,0.1,1,0.258,48.5,9.99,<0.12,...,<0.7,...,...
J011759-082015,01:17:59.96,-08:20:15.28,0.466,0.018,-0.53,...,0.23,1,0.12,30.1,6.73,<0.32,...,<0.94,...,...
J011805-062935,01:18:05.37,-06:29:35.96,0.685,0.016,-0.96,...,0.16,1,0.078,28.6,7.36,<0.34,...,<0.94,...,...
J011806-120334,01:18:06.15,-12:03:34.48,0.786,0.02,-0.97,...,0.14,1,0.095,33.0,9.95,<0.07,...,<0.25,...,...
J011806-135542,01:18:06.06,-13:55:42.78,0.806,0.021,-0.43,...,0.16,1,0.216,34.6,9.22,0.39,0.047,1.43,0.173,P
J011810-313112,01:18:10.44,-31:31:12.20,0.223,0.013,-0.71,...,0.34,1,0.044,50.0,2.75,<0.08,...,<0.46,...,...
J011811-210214,01:18:11.24,-21:02:14.25,0.334,0.019,-0.94,...,0.31,1,0.03,40.6,4.5,<0.18,...,<0.82,...,...
J011812-130839,01:18:12.42,-13:08:39.06,0.257,0.019,-0.89,...,0.34,1,0.041,33.9,4.49,<0.28,...,<1.0,...,...
J011815-012037,01:18:15.32,-01:20:37.61,5.357,0.02,-0.18,*,...,1,1.249,24.9,16.35,0.53,0.064,1.2,0.145,AP
J011815-255148,01:18:15.50,-25:51:48.24,4.329,0.016,-0.67,...,0.07,1,1.017,44.9,48.61,<0.03,...,<0.15,...,A
J011818-265812,01:18:18.98,-26:58:12.93,0.656,0.015,-1.24,...,0.11,1,0.054,45.9,7.41,<0.15,...,<0.8,...,...
J011818-294812,01:18:18.29,-29:48:12.70,0.36,0.015,-0.71,...,0.22,1,0.063,48.5,3.07,<0.36,...,<2.03,...,...
J011819-261324,01:18:19.68,-26:13:24.05,0.218,0.016,-0.69,*,...,1,0.03,45.2,3.52,<0.18,...,<0.93,...,...
J011820-324008,01:18:20.25,-32:40:08.24,2.159,0.012,-0.57,...,0.08,1,0.6,51.1,12.73,<0.09,...,<0.54,...,...
J011822-234829,01:18:22.00,-23:48:29.52,0.195,0.015,-0.8,...,0.35,1,0.033,43.1,3.61,<0.24,...,<1.18,...,...
J011823-054116,01:18:23.50,-05:41:16.29,1.619,0.017,-0.89,...,0.1,1,0.194,28.0,10.5,0.29,0.048,0.77,0.128,...
J011823-132620,01:18:23.96,-13:26:20.15,2.194,0.02,-0.76,...,0.08,1,0.317,34.1,26.56,0.29,0.023,1.02,0.082,...
J011823-201459,01:18:23.56,-20:14:59.47,1.239,0.016,-0.95,...,0.1,1,0.157,39.9,15.45,<0.02,...,<0.1,...,...
J011825-164957,01:18:25.88,-16:49:57.22,0.484,0.018,-0.86,...,0.22,1,0.082,37.0,6.23,<0.17,...,<0.7,...,...
J011826-271736,01:18:26.94,-27:17:36.19,0.311,0.015,-0.77,...,0.26,1,0.063,46.2,3.98,<0.29,...,<1.55,...,...
J011829-193005,01:18:29.70,-19:30:05.88,0.365,0.016,-0.91,...,0.25,1,0.063,39.3,3.94,<0.16,...,<0.7,...,...
J011829-251841,01:18:29.68,-25:18:41.25,1.079,0.016,-0.82,...,0.09,1,0.165,44.4,12.32,<0.08,...,<0.42,...,...
J011834-085438,01:18:34.58,-08:54:38.92,0.695,0.02,-0.7,...,0.17,1,0.166,30.4,8.52,<0.29,...,<0.87,...,...
J011834-184910,01:18:34.19,-18:49:10.15,5.897,0.016,-0.79,...,0.07,1,1.17,38.7,74.76,0.05,0.004,0.21,0.016,A
J011835-075613,01:18:35.55,-07:56:13.23,0.518,0.017,-0.56,...,0.22,1,0.135,29.7,5.43,<0.51,...,<1.5,...,...
J011835-144411,01:18:35.03,-14:44:11.96,1.958,0.023,-0.97,...,0.09,1,0.235,35.2,26.53,<0.06,...,<0.24,...,...
J011837-162044,01:18:37.07,-16:20:44.19,0.214,0.019,-0.84,...,0.48,1,0.03,36.5,4.13,<0.25,...,<0.99,...,...
J011847-162607,01:18:47.85,-16:26:07.88,1.279,0.019,-0.66,...,0.11,1,0.281,36.6,16.07,0.12,0.013,0.46,0.052,...
J011848-261051,01:18:48.13,-26:10:51.47,0.35,0.016,-0.96,...,0.24,1,0.045,45.2,3.11,<0.37,...,<1.95,...,...
J011852-064545,01:18:52.99,-06:45:45.79,0.393,0.017,-0.81,...,0.27,1,0.068,28.7,6.25,<0.48,...,<1.33,...,...
J011853-143837,01:18:53.71,-14:38:37.96,0.51,0.023,-0.85,...,0.22,1,0.099,35.1,6.13,<0.16,...,<0.58,...,...
J011854-225929,01:18:54.95,-22:59:29.45,0.393,0.015,-0.63,...,0.2,1,0.096,42.3,4.96,<0.14,...,<0.67,...,...
J011855-101925,01:18:55.05,-10:19:25.01,0.481,0.02,-0.98,...,0.19,1,0.062,31.5,6.59,<0.28,...,<0.89,...,...
J011856-133423,01:18:56.30,-13:34:23.54,0.361,0.02,-0.52,...,0.28,1,0.053,34.2,5.69,<0.3,...,<1.08,...,...
J011857-071855,01:18:57.29,-07:18:55.38,1.109,0.017,-0.24,...,0.14,1,0.325,29.1,10.02,0.57,0.075,1.61,0.213,P
J011857-214112,01:18:57.55,-21:41:12.38,0.314,0.017,-0.34,...,0.35,1,0.447,41.1,3.97,<0.32,...,<1.49,...,F
J011858-305638,01:18:58.03,-30:56:38.78,0.98,0.013,-0.5,...,0.11,1,0.248,49.5,6.19,<0.2,...,<1.17,...,...
J011904-281429,01:19:04.11,-28:14:29.38,0.372,0.015,-0.97,...,0.2,1,0.048,47.0,3.57,<0.38,...,<2.06,...,...
J011907-173719,01:19:07.53,-17:37:19.17,1.433,0.021,-0.91,...,0.09,2,...,37.6,19.0,<0.09,...,<0.38,...,...
J011908-194011,01:19:08.36,-19:40:11.92,1.415,0.016,-0.49,...,0.1,1,0.495,39.3,17.98,0.07,0.01,0.31,0.043,...
J011915-092727,01:19:15.41,-09:27:27.02,0.55,0.02,-0.98,...,0.19,2,...,30.8,5.34,<0.24,...,<0.75,...,...
J011915-162313,01:19:15.27,-16:23:13.19,1.357,0.019,-0.84,...,0.1,1,0.188,36.5,16.44,0.24,0.021,0.93,0.083,...
J011921-170532,01:19:21.43,-17:05:32.84,0.368,0.018,-1.03,...,0.24,2,...,37.1,5.91,<0.16,...,<0.65,...,...
J011923-183008,01:19:23.91,-18:30:08.02,0.336,0.017,-0.62,*,...,1,0.065,38.3,4.37,<0.2,...,<0.85,...,...
J011924-223929,01:19:24.57,-22:39:29.89,0.588,0.015,-0.71,...,0.16,1,0.141,41.9,7.12,<0.16,...,<0.78,...,...
J011924-301331,01:19:24.78,-30:13:31.10,0.384,0.015,-0.7,...,0.21,1,0.074,48.8,3.31,<0.19,...,<1.09,...,...
J011926-104126,01:19:26.37,-10:41:26.92,0.567,0.019,-0.68,...,0.19,1,0.123,31.7,6.99,<0.23,...,<0.72,...,...
J011928-264737,01:19:28.33,-26:47:37.32,0.552,0.016,-0.9,...,0.16,1,0.077,45.6,5.99,<0.24,...,<1.27,...,...
J011930-113302,01:19:30.46,-11:33:02.93,1.266,0.019,-0.27,...,0.12,1,0.192,32.4,15.45,0.34,0.033,1.13,0.11,P
J011931-102506,01:19:31.23,-10:25:06.09,1.194,0.02,-0.77,...,0.11,1,0.191,31.5,15.9,<0.15,...,<0.49,...,...
J011933-143945,01:19:33.12,-14:39:45.45,0.581,0.023,-0.55,...,0.21,1,0.168,35.0,8.1,<0.22,...,<0.82,...,...
J011936-275336,01:19:36.49,-27:53:36.95,0.347,0.015,-0.86,...,0.22,1,0.064,46.6,3.16,<0.25,...,<1.36,...,...
J011938-290335,01:19:38.48,-29:03:35.64,0.634,0.015,-1.01,...,0.13,1,0.067,47.7,6.26,<0.17,...,<0.95,...,...
J011943-141838,01:19:43.57,-14:18:38.41,0.235,0.026,-0.88,...,0.39,1,0.038,34.7,4.1,<0.39,...,<1.41,...,...
J011944-154521,01:19:44.58,-15:45:21.78,4.293,0.023,-0.73,...,0.07,1,0.925,35.9,47.88,<0.02,...,<0.09,...,...
J011944-195826,01:19:44.96,-19:58:26.84,0.464,0.016,-0.71,...,0.22,1,0.103,39.5,6.32,<0.14,...,<0.63,...,...
J011946-193727,01:19:46.41,-19:37:27.13,0.672,0.016,-1.06,...,0.14,1,0.061,39.2,9.71,<0.07,...,<0.31,...,...
J011946-293710,01:19:46.50,-29:37:10.27,0.342,0.015,-0.74,...,0.22,1,0.081,48.2,2.82,<0.39,...,<2.19,...,...
J011947-205443,01:19:47.45,-20:54:43.03,0.762,0.016,-0.97,...,0.15,1,0.086,40.4,8.66,<0.12,...,<0.55,...,...
J011949-080653,01:19:49.47,-08:06:53.64,0.631,0.019,-0.69,...,0.17,1,0.154,29.6,6.07,<0.21,...,<0.6,...,...
J011957-122213,01:19:57.89,-12:22:13.59,0.698,0.019,-0.99,...,0.15,2,...,33.0,9.86,<0.14,...,<0.47,...,...
J012001-234846,01:20:01.80,-23:48:46.44,0.487,0.015,-0.92,...,0.16,1,0.083,42.9,5.05,<0.14,...,<0.7,...,...
J012001-281018,01:20:01.64,-28:10:18.00,1.13,0.016,-0.88,...,0.1,1,0.234,46.8,11.43,<0.1,...,<0.56,...,...
J012011-213353,01:20:11.63,-21:33:53.18,0.272,0.017,-0.91,...,0.34,1,0.03,40.9,3.41,<0.13,...,<0.61,...,...
J012013-232302,01:20:13.12,-23:23:02.06,1.034,0.015,-0.81,...,0.1,1,0.202,42.5,11.29,<0.11,...,<0.51,...,...
J012015-063119,01:20:15.97,-06:31:19.44,0.426,0.017,-0.85,...,0.28,1,0.076,28.3,6.81,<0.31,...,<0.85,...,...
J012018-214138,01:20:18.71,-21:41:38.88,0.478,0.017,-0.79,...,0.21,1,0.094,41.0,5.75,<0.12,...,<0.54,...,...
J012020-172758,01:20:20.00,-17:27:58.91,0.521,0.018,0.25,...,0.32,1,0.192,37.3,6.53,0.26,0.04,1.03,0.162,P
J012023-215607,01:20:23.25,-21:56:07.98,0.833,0.015,-0.85,...,0.13,2,...,41.2,10.13,<0.11,...,<0.49,...,...
J012024-173030,01:20:24.19,-17:30:30.49,0.416,0.018,-0.59,...,0.29,1,0.095,37.3,4.68,0.37,0.07,1.49,0.281,...
J012026-302218,01:20:26.40,-30:22:18.14,0.443,0.014,-0.59,...,0.2,1,0.116,48.8,3.41,<0.2,...,<1.14,...,...
J012027-152011,01:20:27.02,-15:20:11.31,20.867,0.026,-0.62,...,0.07,1,5.082,35.4,231.72,0.03,0.002,0.13,0.009,A
J012028-254616,01:20:28.15,-25:46:16.89,1.158,0.017,-0.58,...,0.1,1,0.298,44.6,12.43,0.1,0.014,0.52,0.07,...
J012031-270125,01:20:31.49,-27:01:25.11,1.866,0.016,-0.56,...,0.09,1,0.934,45.7,20.08,0.1,0.01,0.51,0.051,AF
J012033-250512,01:20:33.34,-25:05:12.60,0.659,0.016,-0.72,...,0.14,1,0.137,44.0,7.64,<0.17,...,<0.84,...,...
J012034-081116,01:20:34.33,-08:11:16.38,0.827,0.019,-0.86,...,0.14,1,0.12,29.6,8.96,<0.2,...,<0.58,...,...
J012039-184457,01:20:39.11,-18:44:57.99,0.221,0.017,-0.81,...,0.36,1,0.05,38.4,4.0,<0.25,...,<1.04,...,...
J012040-170120,01:20:40.45,-17:01:20.75,0.335,0.017,-1.7,*,...,1,0.082,36.9,4.37,<0.29,...,<1.17,...,...
J012043-082445,01:20:43.09,-08:24:45.36,0.455,0.02,-0.91,...,0.22,1,0.06,29.7,6.66,<0.38,...,<1.12,...,...
J012043-204821,01:20:43.94,-20:48:21.55,1.038,0.016,-0.78,...,0.12,1,0.19,40.2,12.48,0.12,0.016,0.53,0.07,...
J012044-180415,01:20:44.78,-18:04:15.74,0.302,0.022,-0.79,...,0.34,1,0.037,37.8,3.8,<0.16,...,<0.66,...,...
J012047-125715,01:20:47.74,-12:57:15.43,0.439,0.018,-0.96,...,0.2,1,0.054,33.4,6.23,<0.25,...,<0.88,...,...
J012049-060606,01:20:49.45,-06:06:06.62,0.557,0.021,-0.85,...,0.2,2,...,27.9,6.1,<0.44,...,<1.19,...,...
J012101-150054,01:21:01.12,-15:00:54.50,0.29,0.029,-0.7,...,0.45,1,0.025,35.1,4.2,<0.31,...,<1.15,...,...
J012102-094426,01:21:02.03,-09:44:26.79,0.783,0.02,-0.45,...,0.16,1,0.229,30.7,8.88,0.41,0.057,1.25,0.177,...
J012105-285947,01:21:05.06,-28:59:47.80,0.509,0.015,-0.69,...,0.16,2,...,47.5,5.26,<0.24,...,<1.33,...,...
J012106-213252,01:21:06.30,-21:32:52.34,0.191,0.016,-0.91,...,0.48,1,0.027,40.8,3.55,<0.28,...,<1.27,...,...
J012108-202505,01:21:08.46,-20:25:05.72,1.208,0.016,-0.86,...,0.1,1,0.211,39.8,15.71,0.08,0.012,0.37,0.054,...
J012109-113826,01:21:09.04,-11:38:26.34,0.665,0.018,-0.91,...,0.15,1,0.08,32.3,9.35,<0.23,...,<0.75,...,...
J012112-311659,01:21:12.77,-31:16:59.09,0.518,0.012,-1.25,...,0.14,1,0.042,49.6,4.07,<0.06,...,<0.35,...,...
J012114-182719,01:21:14.53,-18:27:19.28,1.074,0.017,0.31,*,...,1,0.366,38.0,14.18,0.28,0.026,1.16,0.107,P
J012118-120826,01:21:18.95,-12:08:26.32,0.4,0.018,-0.65,...,0.24,1,0.09,32.6,4.66,<0.23,...,<0.78,...,...
J012121-195819,01:21:21.94,-19:58:19.15,0.446,0.016,-0.73,...,0.21,1,0.1,39.4,4.75,<0.15,...,<0.66,...,...
J012123-300754,01:21:23.36,-30:07:54.85,3.332,0.014,-0.76,...,0.07,1,0.638,48.5,26.44,<0.05,...,<0.31,...,...
J012130-211246,01:21:30.07,-21:12:46.12,0.338,0.015,-0.58,...,0.28,1,0.069,40.4,4.6,<0.25,...,<1.1,...,...
J012131-091702,01:21:31.43,-09:17:02.89,0.553,0.02,-0.82,...,0.19,1,0.088,30.3,6.37,<0.1,...,<0.3,...,...
J012132-310727,01:21:32.29,-31:07:27.07,0.355,0.013,-0.78,...,0.22,1,0.074,49.4,2.95,<0.4,...,<2.32,...,...
J012134-181745,01:21:34.49,-18:17:45.89,0.535,0.017,-0.76,...,0.22,1,0.108,37.9,7.26,<0.1,...,<0.39,...,...
J012137-051829,01:21:37.36,-05:18:29.18,1.345,0.018,-0.81,...,0.1,2,...,27.2,10.84,<0.23,...,<0.6,...,...
J012139-274051,01:21:39.15,-27:40:51.62,2.034,0.015,-0.96,...,0.08,1,0.177,46.2,20.03,0.13,0.011,0.67,0.06,...
J012145-265049,01:21:45.47,-26:50:49.59,0.532,0.015,-0.43,...,0.17,1,0.118,45.5,6.69,<0.22,...,<1.16,...,...
J012154-242802,01:21:54.33,-24:28:02.91,0.674,0.015,-0.91,...,0.13,1,0.101,43.3,10.11,<0.13,...,<0.63,...,...
J012156-265746,01:21:56.34,-26:57:46.71,0.964,0.015,-0.48,...,0.11,1,0.244,45.6,11.75,0.16,0.018,0.84,0.093,...
J012201-252113,01:22:01.31,-25:21:13.98,0.208,0.021,-1.13,...,0.35,1,0.027,44.1,3.0,<0.32,...,<1.62,...,...
J012202-151848,01:22:02.19,-15:18:48.98,0.66,0.024,-0.73,...,0.2,1,0.107,35.2,7.16,<0.17,...,<0.62,...,...
J012202-373112,01:22:02.69,-37:31:12.49,6.149,0.016,-0.94,...,0.07,2,...,55.3,8.93,<0.05,...,<0.35,...,...
J012212-254710,01:22:12.94,-25:47:10.49,0.438,0.017,-0.98,...,0.16,2,...,44.5,3.82,<0.35,...,<1.77,...,...
J012212-303526,01:22:12.47,-30:35:26.48,0.793,0.013,-0.8,...,0.12,1,0.149,48.8,6.14,<0.12,...,<0.66,...,...
J012213-360254,01:22:13.65,-36:02:54.52,2.447,0.012,-0.85,...,0.08,1,0.437,53.9,6.74,<0.16,...,<1.05,...,...
J012214-175442,01:22:14.26,-17:54:42.38,0.309,0.016,-0.72,...,0.32,1,0.065,37.5,4.13,<0.27,...,<1.11,...,...
J012220-280538,01:22:20.94,-28:05:38.50,0.246,0.015,-0.9,...,0.27,1,0.052,46.5,3.01,<0.37,...,<1.99,...,...
J012224-020005,01:22:24.71,-02:00:05.82,2.214,0.022,-0.82,...,0.09,1,0.382,24.6,8.53,<0.51,...,<1.14,...,...
J012227-042123,01:22:27.82,-04:21:23.33,4.77,0.018,-0.42,...,0.07,1,1.472,26.3,29.64,0.33,0.029,0.8,0.07,AP
J012231-061953,01:22:31.88,-06:19:53.98,1.573,0.017,-0.86,...,0.1,1,0.331,27.8,14.1,<0.18,...,<0.49,...,...
J012239-154145,01:22:39.44,-15:41:45.44,1.752,0.022,-0.72,...,0.09,1,0.334,35.5,18.27,0.11,0.011,0.42,0.043,...
J012247-335701,01:22:47.15,-33:57:01.59,1.058,0.012,-0.94,...,0.1,1,0.135,51.9,5.23,<0.16,...,<1.0,...,...
J012248-264902,01:22:48.66,-26:49:02.00,0.453,0.015,-0.64,...,0.19,1,0.136,45.3,5.17,<0.22,...,<1.16,...,A
J012252-250113,01:22:52.79,-25:01:13.35,0.622,0.016,-0.93,...,0.14,1,0.12,43.7,7.22,<0.15,...,<0.73,...,...
J012303-183432,01:23:03.75,-18:34:32.83,0.378,0.017,-1.02,...,0.24,1,0.029,37.9,4.94,<0.27,...,<1.11,...,...
J012304-243230,01:23:04.12,-24:32:30.42,1.267,0.015,-0.61,...,0.1,1,0.282,43.3,14.86,0.09,0.012,0.42,0.061,...
J012314-145547,01:23:14.10,-14:55:47.82,1.003,0.02,-0.81,...,0.13,1,0.226,34.8,12.99,0.12,0.019,0.45,0.068,...
J012324-220501,01:23:24.85,-22:05:01.09,0.275,0.015,-0.9,...,0.31,1,0.042,41.0,3.4,<0.31,...,<1.4,...,...
J012324-232409,01:23:24.31,-23:24:09.65,0.459,0.015,-0.89,...,0.17,2,...,42.2,5.1,<0.05,...,<0.24,...,...
J012326-192623,01:23:26.99,-19:26:23.26,0.628,0.016,-0.6,...,0.16,1,0.236,38.7,8.61,<0.19,...,<0.79,...,...
J012331-291629,01:23:31.38,-29:16:29.53,2.725,0.015,-0.83,...,0.07,1,0.475,47.5,21.42,<0.05,...,<0.28,...,...
J012336-253929,01:23:36.84,-25:39:29.57,0.453,0.016,-0.87,...,0.18,2,...,44.2,4.69,<0.1,...,<0.52,...,...
J012340-104900,01:23:40.73,-10:49:00.00,0.631,0.018,-0.3,...,0.18,1,0.3,31.2,7.15,0.4,0.067,1.25,0.212,A
J012343-223450,01:23:43.66,-22:34:50.04,0.558,0.014,-0.75,...,0.16,1,0.116,41.4,6.97,<0.16,...,<0.76,...,...
J012345-124225,01:23:45.66,-12:42:25.45,0.543,0.019,-0.82,...,0.18,1,0.084,32.8,5.86,<0.16,...,<0.53,...,...
J012351-262100,01:23:51.99,-26:21:00.16,0.872,0.015,-0.91,...,0.11,1,0.132,44.8,8.86,<0.1,...,<0.49,...,...
J012355-182953,01:23:55.99,-18:29:53.39,0.622,0.016,-0.88,...,0.16,1,0.088,37.8,7.43,<0.17,...,<0.7,...,...
J012409-254648,01:24:09.72,-25:46:48.80,0.563,0.016,-0.8,...,0.15,1,0.09,44.3,5.74,<0.2,...,<1.0,...,...
J012418-244552,01:24:18.82,-24:45:52.97,0.347,0.017,-0.87,...,0.21,1,0.07,43.3,4.14,<0.22,...,<1.11,...,...
J012420-131907,01:24:20.35,-13:19:07.35,0.308,0.021,-0.84,...,0.3,1,0.036,33.2,5.94,<0.31,...,<1.06,...,...
J012431-230237,01:24:31.47,-23:02:37.80,0.405,0.015,-0.94,...,0.17,2,...,41.8,5.86,<0.2,...,<0.93,...,...
J012431-240539,01:24:31.33,-24:05:39.28,0.431,0.016,-1.18,...,0.17,1,0.022,42.7,6.76,<0.18,...,<0.88,...,...
J012434-040101,01:24:34.69,-04:01:01.95,3.128,0.018,-0.83,...,0.08,1,0.586,25.7,17.87,<0.2,...,<0.47,...,A
J012440-215437,01:24:40.18,-21:54:37.77,0.307,0.018,-0.95,...,0.28,1,0.047,40.7,3.4,<0.31,...,<1.43,...,...
J012443-310818,01:24:43.98,-31:08:18.38,0.593,0.013,-1.01,...,0.14,1,0.073,49.1,4.85,<0.21,...,<1.18,...,...
J012445-251714,01:24:45.34,-25:17:14.01,6.909,0.016,-0.75,...,0.07,2,...,43.8,77.46,0.08,0.006,0.39,0.029,...
J012446-172741,01:24:46.47,-17:27:41.99,0.462,0.016,0.31,*,...,1,0.17,36.8,5.29,<0.33,...,<1.3,...,P
J012453-153233,01:24:53.52,-15:32:33.08,1.266,0.019,-0.87,...,0.1,1,0.25,35.1,15.01,<0.12,...,<0.45,...,A
J012502-193714,01:25:02.10,-19:37:14.81,0.961,0.016,-0.78,...,0.12,1,0.139,38.6,9.78,<0.14,...,<0.59,...,...
J012506-120813,01:25:06.56,-12:08:13.86,0.453,0.019,-1.02,...,0.21,1,0.049,32.1,7.14,<0.24,...,<0.79,...,...
J012509-175856,01:25:09.37,-17:58:56.23,0.367,0.015,-0.81,...,0.25,1,0.057,37.2,5.81,0.25,0.047,1.0,0.19,...
J012510-262611,01:25:10.80,-26:26:11.18,0.494,0.015,-0.96,...,0.16,1,0.067,44.8,5.01,<0.21,...,<1.1,...,...
J012514-082943,01:25:14.19,-08:29:43.56,0.8,0.019,-0.9,...,0.14,1,0.093,29.1,10.45,<0.3,...,<0.85,...,...
J012517-001832,01:25:17.24,-00:18:32.53,2.802,0.022,-0.87,...,0.08,1,0.571,22.9,7.69,<0.26,...,<0.51,...,A
J012517-200337,01:25:17.50,-20:03:37.11,0.677,0.015,-1.0,...,0.13,1,0.07,39.0,8.24,<0.12,...,<0.52,...,...
J012527-151205,01:25:27.50,-15:12:05.72,0.423,0.019,-0.9,...,0.24,1,0.063,34.7,5.99,<0.25,...,<0.93,...,...
J012529-220558,01:25:29.53,-22:05:58.22,0.661,0.015,-0.78,...,0.14,1,0.113,40.8,7.96,<0.1,...,<0.47,...,...
J012530-233343,01:25:30.77,-23:33:43.87,0.702,0.016,-1.06,...,0.12,1,0.087,42.1,8.02,<0.14,...,<0.68,...,...
J012539-261939,01:25:39.11,-26:19:39.21,0.967,0.015,-1.0,...,0.1,1,0.125,44.6,9.5,<0.09,...,<0.44,...,...
J012553-244220,01:25:53.42,-24:42:20.22,0.197,0.018,-0.77,...,0.42,1,0.025,43.1,3.37,<0.26,...,<1.29,...,...
J012557-232146,01:25:57.07,-23:21:46.01,1.021,0.015,-0.78,...,0.11,1,0.183,41.9,12.32,<0.12,...,<0.57,...,...
J012559-201031,01:25:59.02,-20:10:31.44,1.779,0.015,-0.97,...,0.08,1,0.255,39.0,21.73,<0.07,...,<0.28,...,...
J012602-101703,01:26:02.56,-10:17:03.97,0.651,0.019,-0.74,...,0.16,1,0.114,30.5,7.88,<0.3,...,<0.92,...,...
J012603-012356,01:26:03.94,-01:23:56.08,6.089,0.029,-0.59,...,0.07,2,...,23.5,16.38,<0.1,...,<0.2,...,...
J012604-011802,01:26:04.02,-01:18:02.80,3.129,0.03,-1.12,...,0.08,1,0.705,23.5,8.7,<0.29,...,<0.61,...,...
J012614-222227,01:26:14.81,-22:22:27.47,2.567,0.016,-0.76,...,0.08,1,0.612,41.0,29.28,0.06,0.006,0.29,0.03,AF
J012614-274709,01:26:14.05,-27:47:09.03,0.371,0.015,-0.82,...,0.21,1,0.063,45.9,3.73,<0.13,...,<0.71,...,...
J012619-221548,01:26:19.45,-22:15:48.41,1.225,0.016,-0.89,...,0.1,1,0.163,40.9,12.85,<0.04,...,<0.18,...,...
J012635-113129,01:26:35.96,-11:31:29.46,3.3,0.02,-0.78,...,0.07,1,0.842,31.4,37.71,<0.05,...,<0.15,...,...
J012636-262539,01:26:36.05,-26:25:39.97,0.325,0.015,-0.75,...,0.26,1,0.059,44.6,4.51,<0.21,...,<1.07,...,...
J012638-244001,01:26:38.82,-24:40:01.69,1.329,0.018,-0.77,...,0.09,1,0.33,43.0,14.8,<0.07,...,<0.35,...,...
J012654-322805,01:26:54.08,-32:28:05.73,0.483,0.012,-0.88,...,0.16,1,0.072,50.2,2.94,<0.29,...,<1.69,...,...
J012656-162953,01:26:56.28,-16:29:53.46,1.904,0.017,-0.87,...,0.09,1,0.254,35.7,23.97,0.19,0.016,0.72,0.06,...
J012656-191255,01:26:56.70,-19:12:55.34,0.375,0.015,-0.51,...,0.25,1,0.104,38.1,4.76,<0.14,...,<0.57,...,...
J012704-242631,01:27:04.66,-24:26:31.29,0.595,0.018,-0.75,...,0.14,2,...,42.8,5.81,<0.24,...,<1.15,...,...
J012708-155551,01:27:08.24,-15:55:51.22,0.506,0.019,-0.93,...,0.17,1,0.112,35.2,6.75,<0.18,...,<0.69,...,...
J012709-174521,01:27:09.05,-17:45:21.11,0.463,0.015,-0.54,...,0.21,1,0.116,36.8,5.97,<0.29,...,<1.16,...,...
J012711-125957,01:27:11.91,-12:59:57.49,1.647,0.021,-0.71,...,0.1,1,0.306,32.6,17.65,<0.1,...,<0.32,...,...
J012715-103755,01:27:15.32,-10:37:55.58,0.605,0.019,-0.93,...,0.16,1,0.074,30.6,7.26,<0.38,...,<1.18,...,...
J012718-150904,01:27:18.46,-15:09:04.06,0.293,0.024,-0.69,...,0.36,1,0.074,34.4,4.2,<0.27,...,<0.97,...,...
J012723-363637,01:27:23.61,-36:36:37.54,1.878,0.014,-0.85,...,0.08,1,0.47,54.0,3.23,<0.39,...,<2.49,...,...
J012724-361818,01:27:24.54,-36:18:18.87,1.985,0.014,-0.49,...,0.09,1,0.515,53.8,4.22,<0.26,...,<1.63,...,P
J012730-140254,01:27:30.06,-14:02:54.53,13.584,0.024,-0.75,...,0.07,1,2.611,33.5,152.37,0.03,0.002,0.11,0.008,A
J012730-195607,01:27:30.32,-19:56:07.72,1.878,0.016,-0.76,...,0.08,1,0.359,38.7,20.4,0.15,0.013,0.63,0.055,...
J012733-342624,01:27:33.97,-34:26:24.25,0.335,0.011,-0.23,...,0.25,2,...,52.0,2.83,<0.32,...,<1.99,...,...
J012735-074105,01:27:35.70,-07:41:05.64,0.865,0.017,-0.68,...,0.14,1,0.185,28.1,7.44,<0.4,...,<1.07,...,...
J012742-191210,01:27:42.53,-19:12:10.91,0.299,0.019,-0.64,...,0.37,1,0.056,38.0,3.7,<0.34,...,<1.41,...,...
J012743-110047,01:27:43.13,-11:00:47.50,0.759,0.019,-0.83,...,0.14,2,...,30.8,9.23,<0.18,...,<0.57,...,...
J012745-264159,01:27:45.44,-26:41:59.90,0.466,0.015,-0.65,...,0.18,1,0.156,44.8,5.25,<0.2,...,<1.01,...,...
J012749-060619,01:27:49.77,-06:06:19.49,1.435,0.018,-0.81,...,0.1,1,0.234,26.8,11.2,<0.13,...,<0.32,...,...
J012749-123827,01:27:49.14,-12:38:27.77,0.699,0.02,-0.58,...,0.17,1,0.159,32.2,7.84,<0.2,...,<0.66,...,...
J012808-212207,01:28:08.39,-21:22:07.36,1.975,0.014,-0.75,...,0.08,1,0.431,39.9,22.09,<0.04,...,<0.17,...,...
J012814-155846,01:28:14.32,-15:58:46.11,0.403,0.018,-0.97,...,0.22,1,0.045,35.1,5.49,<0.3,...,<1.1,...,...
J012814-305013,01:28:14.23,-30:50:13.35,0.422,0.012,-0.82,...,0.19,1,0.073,48.6,2.9,<0.59,...,<3.38,...,...
J012817-234914,01:28:17.68,-23:49:14.16,0.222,0.016,-1.16,...,0.28,1,0.025,42.1,3.22,<0.33,...,<1.58,...,...
J012823-274810,01:28:23.01,-27:48:10.47,0.608,0.015,-0.78,...,0.14,1,0.097,45.8,5.44,<0.2,...,<1.04,...,...
J012825-240402,01:28:25.90,-24:04:02.54,0.223,0.016,-0.83,...,0.34,1,0.03,42.3,3.45,<0.29,...,<1.4,...,...
J012828-255722,01:28:28.10,-25:57:22.65,0.654,0.017,-0.8,...,0.14,1,0.099,44.0,5.19,<0.27,...,<1.34,...,...
J012829-202143,01:28:29.64,-20:21:43.65,0.265,0.015,-0.87,...,0.33,1,0.045,38.9,3.79,<0.19,...,<0.81,...,...
J012829-360312,01:28:29.06,-36:03:12.37,1.768,0.013,-0.75,...,0.09,1,0.36,53.5,3.87,<0.39,...,<2.48,...,...
J012834-253822,01:28:34.60,-25:38:22.75,0.418,0.017,-1.47,...,0.17,1,0.003,43.7,4.57,<0.25,...,<1.22,...,...
J012842-022341,01:28:42.67,-02:23:41.81,2.644,0.02,-0.83,...,0.08,1,0.442,23.8,11.95,<0.3,...,<0.64,...,...
J012846-191018,01:28:46.11,-19:10:18.37,0.358,0.016,-0.42,...,0.28,1,0.106,37.8,3.86,<0.38,...,<1.55,...,...
J012847-231730,01:28:47.00,-23:17:30.79,1.262,0.015,-0.85,...,0.09,1,0.207,41.6,14.43,<0.09,...,<0.43,...,...
J012850-133036,01:28:50.71,-13:30:36.48,1.002,0.021,-0.59,...,0.14,1,0.222,32.8,10.74,<0.19,...,<0.64,...,...
J012852-190232,01:28:52.30,-19:02:32.67,0.708,0.016,-0.9,...,0.14,1,0.104,37.7,8.78,<0.15,...,<0.63,...,...
J012858-124105,01:28:58.53,-12:41:05.34,0.606,0.021,-0.69,...,0.19,1,0.135,32.1,7.88,<0.12,...,<0.38,...,...
J012858-171403,01:28:58.60,-17:14:03.79,0.593,0.017,-0.78,...,0.16,1,0.104,36.1,7.22,<0.2,...,<0.79,...,...
J012858-283235,01:28:58.56,-28:32:35.92,0.484,0.016,-0.71,...,0.18,1,0.147,46.4,4.02,<0.3,...,<1.61,...,...
J012911-301401,01:29:11.54,-30:14:01.31,1.024,0.014,-0.74,...,0.1,2,...,47.9,6.98,<0.15,...,<0.83,...,...
J012917-301733,01:29:17.18,-30:17:33.15,0.573,0.014,-0.75,...,0.15,1,0.133,48.0,3.21,<0.45,...,<2.54,...,...
J012924-060114,01:29:24.20,-06:01:14.73,1.506,0.019,-0.62,...,0.11,1,0.257,26.5,11.51,<0.28,...,<0.7,...,...
J012932-231404,01:29:32.36,-23:14:04.46,0.416,0.015,-1.02,...,0.18,1,0.054,41.5,4.89,<0.28,...,<1.29,...,...
J012935-321929,01:29:35.13,-32:19:29.52,1.666,0.012,-0.81,...,0.08,1,0.368,49.9,8.49,<0.08,...,<0.45,...,A
J012938-170958,01:29:38.00,-17:09:58.43,0.32,0.018,-0.83,...,0.32,1,0.047,36.0,4.21,<0.11,...,<0.41,...,...
J012943-093252,01:29:43.06,-09:32:52.84,0.703,0.021,-1.23,...,0.16,1,0.048,29.3,7.73,<0.11,...,<0.32,...,...
J012943-205913,01:29:43.74,-20:59:13.89,0.565,0.014,-0.94,...,0.15,2,...,39.4,6.62,<0.18,...,<0.8,...,...
J012944-255106,01:29:44.72,-25:51:06.40,0.38,0.018,-1.21,...,0.2,1,0.041,43.8,3.48,<0.3,...,<1.48,...,...
J012949-312512,01:29:49.22,-31:25:12.10,0.639,0.012,-1.1,...,0.12,1,0.086,49.0,4.13,<0.14,...,<0.8,...,...
J012950-111500,01:29:50.65,-11:15:00.41,0.682,0.019,-0.94,...,0.13,1,0.057,30.8,7.97,<0.06,...,<0.19,...,...
J012956-331931,01:29:56.94,-33:19:31.53,0.84,0.011,-0.67,...,0.12,1,0.175,50.8,2.8,<0.41,...,<2.47,...,...
J013000-191707,01:30:00.34,-19:17:07.60,0.701,0.016,-1.13,...,0.14,1,0.055,37.8,8.16,<0.19,...,<0.78,...,...
J013003-152630,01:30:03.56,-15:26:30.09,0.475,0.019,-1.08,...,0.2,1,0.053,34.4,7.06,<0.15,...,<0.55,...,...
J013009-272440,01:30:09.08,-27:24:40.95,1.618,0.017,-0.65,...,0.09,1,0.432,45.2,14.7,<0.1,...,<0.53,...,...
J013011-285305,01:30:11.12,-28:53:05.90,0.544,0.017,-0.68,...,0.16,1,0.151,46.6,5.11,<0.15,...,<0.81,...,...
J013016-140740,01:30:16.75,-14:07:40.05,0.376,0.021,-0.77,...,0.3,1,0.073,33.2,4.54,<0.33,...,<1.14,...,...
J013018-115636,01:30:18.81,-11:56:36.10,0.46,0.02,-0.67,...,0.2,1,0.128,31.3,5.89,<0.42,...,<1.33,...,...
J013020-151632,01:30:20.53,-15:16:32.26,0.487,0.019,-0.68,...,0.23,1,0.107,34.2,4.77,<0.06,...,<0.21,...,...
J013021-331244,01:30:21.93,-33:12:44.55,1.406,0.011,-0.78,...,0.09,1,0.31,50.6,7.04,<0.03,...,<0.2,...,...
J013027-260956,01:30:27.75,-26:09:56.09,11.522,0.017,-0.89,...,0.07,2,...,44.1,102.18,0.07,0.005,0.35,0.025,...
J013029-083321,01:30:29.81,-08:33:21.01,1.786,0.02,-0.62,...,0.1,1,0.429,28.4,15.75,<0.16,...,<0.44,...,...
J013030-192427,01:30:30.27,-19:24:27.39,0.333,0.016,-0.62,...,0.32,1,0.063,37.9,4.79,<0.31,...,<1.29,...,...
J013031-184940,01:30:31.59,-18:49:40.17,0.562,0.017,-0.65,...,0.19,1,0.125,37.4,4.66,0.29,0.06,1.18,0.242,...
J013032-152834,01:30:32.69,-15:28:34.36,0.691,0.019,-1.22,...,0.14,1,0.045,34.4,7.72,<0.15,...,<0.55,...,...
J013033-124006,01:30:33.90,-12:40:06.07,0.846,0.02,-0.9,...,0.13,1,0.112,31.9,10.35,<0.22,...,<0.72,...,...
J013035-280510,01:30:35.05,-28:05:10.12,0.34,0.016,-0.89,...,0.21,1,0.063,45.8,3.63,<0.25,...,<1.33,...,...
J013037-190108,01:30:37.00,-19:01:08.36,1.422,0.017,-1.08,...,0.09,1,0.12,37.5,16.72,<0.07,...,<0.28,...,...
J013039-265407,01:30:39.91,-26:54:07.95,0.438,0.016,-0.14,...,0.24,1,0.106,44.7,4.33,<0.3,...,<1.56,...,...
J013043-153036,01:30:43.66,-15:30:36.75,1.463,0.019,-0.84,...,0.09,2,...,34.4,16.44,0.12,0.016,0.44,0.058,...
J013047-063519,01:30:47.41,-06:35:19.46,0.526,0.02,-0.01,...,0.31,1,0.22,26.8,6.43,<0.56,...,<1.42,...,...
J013047-172500,01:30:47.22,-17:25:00.96,1.0,0.017,-0.66,...,0.13,1,0.25,36.1,10.95,0.17,0.022,0.64,0.084,...
J013056-150232,01:30:56.56,-15:02:32.86,2.553,0.019,-0.77,...,0.08,1,0.396,33.9,30.68,0.26,0.02,0.91,0.071,...
J013057-134118,01:30:57.96,-13:41:18.45,0.717,0.021,-0.87,...,0.16,1,0.103,32.7,7.22,<0.3,...,<1.0,...,...
J013104-130132,01:31:04.86,-13:01:32.29,2.71,0.021,-0.82,...,0.08,1,0.446,32.1,31.23,0.14,0.012,0.45,0.039,...
J013109-184742,01:31:09.03,-18:47:42.55,0.457,0.017,-0.83,...,0.21,1,0.092,37.3,4.9,<0.12,...,<0.5,...,...
J013112-121058,01:31:12.45,-12:10:58.85,0.571,0.02,0.43,...,0.23,1,0.374,31.4,5.95,0.5,0.094,1.59,0.298,P
J013113-212015,01:31:13.03,-21:20:15.93,0.486,0.013,-0.85,...,0.17,2,...,39.6,5.41,<0.16,...,<0.7,...,...
J013118-254900,01:31:18.29,-25:49:00.37,0.666,0.017,-0.69,...,0.15,1,0.139,43.7,6.14,<0.13,...,<0.66,...,...
J013120-165148,01:31:20.92,-16:51:48.11,0.355,0.022,-1.05,...,0.26,1,0.058,35.5,4.4,<0.33,...,<1.25,...,...
J013122-162329,01:31:22.50,-16:23:29.40,0.983,0.018,-0.91,...,0.11,1,0.173,35.1,11.95,<0.1,...,<0.36,...,...
J013123-202005,01:31:23.23,-20:20:05.50,1.216,0.016,-0.85,...,0.1,1,0.167,38.6,12.54,0.18,0.019,0.75,0.082,...
J013123-271145,01:31:23.28,-27:11:45.19,0.491,0.017,-0.72,...,0.17,1,0.09,44.9,4.71,<0.27,...,<1.41,...,...
J013130-092620,01:31:30.95,-09:26:20.54,0.589,0.022,-0.5,...,0.22,1,0.168,29.0,5.3,<0.56,...,<1.59,...,...
J013135-203539,01:31:35.97,-20:35:39.23,0.823,0.015,-0.77,...,0.13,2,...,38.8,8.3,<0.12,...,<0.52,...,...
J013136-070354,01:31:36.60,-07:03:54.44,8.868,0.021,-0.9,...,0.07,1,1.203,27.0,62.56,0.06,0.007,0.16,0.017,...
J013140-203002,01:31:40.34,-20:30:02.95,0.243,0.015,-0.93,...,0.35,1,0.044,38.8,4.5,<0.18,...,<0.75,...,...
J013152-125026,01:31:52.25,-12:50:26.38,1.237,0.02,-0.88,...,0.11,1,0.19,31.9,12.1,<0.14,...,<0.44,...,...
J013157-081949,01:31:57.52,-08:19:49.50,2.183,0.02,-0.74,...,0.09,1,0.469,28.0,17.75,<0.1,...,<0.28,...,...
J013159-085202,01:31:59.48,-08:52:02.91,1.0,0.022,-0.96,...,0.12,1,0.129,28.5,9.68,<0.26,...,<0.72,...,...
J013200-162523,01:32:00.43,-16:25:23.15,0.409,0.018,-0.84,...,0.24,1,0.062,35.0,4.54,<0.29,...,<1.07,...,...
J013203-190155,01:32:03.53,-19:01:55.90,0.388,0.017,-0.96,...,0.22,2,...,37.4,4.88,<0.23,...,<0.93,...,...
J013211-183256,01:32:11.57,-18:32:56.07,0.446,0.017,-0.99,...,0.19,2,...,36.9,5.72,<0.18,...,<0.71,...,...
J013212-065232,01:32:12.43,-06:52:32.17,5.309,0.02,-0.19,*,...,1,1.259,26.8,36.69,0.47,0.038,1.19,0.095,AP
J013218-260457,01:32:18.54,-26:04:57.41,0.505,0.017,-0.63,...,0.19,1,0.12,43.8,3.6,<0.35,...,<1.74,...,...
J013225-200332,01:32:25.43,-20:03:32.55,0.59,0.016,-0.72,...,0.17,1,0.127,38.3,6.01,<0.12,...,<0.52,...,...
J013232-283922,01:32:32.92,-28:39:22.96,1.288,0.017,-0.6,...,0.1,1,0.332,46.2,8.64,<0.15,...,<0.81,...,...
J013234-272354,01:32:34.46,-27:23:54.33,1.296,0.017,-0.94,...,0.09,1,0.163,45.0,10.32,<0.14,...,<0.74,...,...
J013236-184809,01:32:36.62,-18:48:09.12,1.249,0.017,-0.86,...,0.11,1,0.182,37.1,13.76,0.18,0.019,0.7,0.075,...
J013243-165444,01:32:43.42,-16:54:44.55,1.453,0.018,0.25,*,...,1,0.83,35.4,13.96,0.24,0.025,0.92,0.092,AFP
J013248-283929,01:32:48.66,-28:39:29.91,0.637,0.016,-0.67,...,0.15,1,0.134,46.2,3.48,<0.31,...,<1.67,...,...
J013250-092434,01:32:50.76,-09:24:34.73,0.587,0.022,-0.72,...,0.21,1,0.104,28.8,6.11,<0.11,...,<0.32,...,...
J013250-311424,01:32:50.58,-31:14:24.37,0.612,0.013,-0.93,...,0.14,1,0.117,48.6,3.9,<0.35,...,<1.99,...,...
J013253-283007,01:32:53.15,-28:30:07.66,0.28,0.017,-1.06,...,0.25,1,0.026,46.0,3.05,<0.05,...,<0.26,...,...
J013301-181110,01:33:01.92,-18:11:10.99,0.678,0.017,-0.75,...,0.16,1,0.165,36.5,8.33,<0.12,...,<0.48,...,...
J013308-140239,01:33:08.63,-14:02:39.39,0.292,0.019,-0.78,...,0.25,1,0.05,32.8,4.71,<0.27,...,<0.92,...,...
J013310-172343,01:33:10.96,-17:23:43.16,0.783,0.017,-0.72,...,0.15,1,0.162,35.8,8.01,<0.16,...,<0.61,...,...
J013311-180637,01:33:11.47,-18:06:37.99,0.608,0.017,-1.0,...,0.18,1,0.075,36.4,6.6,<0.1,...,<0.38,...,...
J013317-170029,01:33:17.40,-17:00:29.97,0.381,0.018,-0.85,...,0.27,1,0.065,35.4,5.11,<0.02,...,<0.09,...,...
J013322-251705,01:33:22.82,-25:17:05.34,0.351,0.02,-0.74,...,0.23,1,0.068,43.0,3.5,<0.35,...,<1.72,...,...
J013323-082348,01:33:23.97,-08:23:48.90,0.679,0.021,-0.72,...,0.18,2,...,27.9,7.52,<0.19,...,<0.52,...,...
J013325-102616,01:33:25.87,-10:26:16.08,1.168,0.02,-0.59,...,0.12,1,0.362,29.6,12.87,<0.19,...,<0.55,...,...
J013332-362850,01:33:32.34,-36:28:50.01,3.907,0.017,-0.7,...,0.07,1,0.467,53.5,6.19,<0.05,...,<0.3,...,...
J013338-203655,01:33:38.63,-20:36:55.48,0.295,0.015,-0.31,...,0.34,1,0.136,38.7,3.6,<0.38,...,<1.63,...,...
J013342-301714,01:33:42.24,-30:17:14.87,0.663,0.013,-0.98,...,0.12,1,0.109,47.7,3.94,<0.18,...,<0.97,...,...
J013352-284331,01:33:52.44,-28:43:31.53,0.491,0.016,-0.73,...,0.18,1,0.111,46.2,3.53,<0.36,...,<1.94,...,...
J013355-274111,01:33:55.03,-27:41:11.99,0.662,0.016,-0.94,...,0.14,1,0.082,45.2,4.32,<0.27,...,<1.42,...,...
J013403-150642,01:34:03.98,-15:06:42.93,0.663,0.017,-0.94,...,0.15,1,0.081,33.6,5.92,<0.1,...,<0.36,...,...
J013411-362913,01:34:11.67,-36:29:13.76,7.165,0.018,-0.72,...,0.07,1,1.812,53.5,11.66,<0.04,...,<0.27,...,...
J013416-305825,01:34:16.48,-30:58:25.35,0.544,0.013,-0.86,...,0.16,1,0.102,48.3,3.24,<0.27,...,<1.53,...,...
J013418-292504,01:34:18.14,-29:25:04.60,0.656,0.015,-0.62,...,0.13,1,0.178,46.8,5.25,<0.07,...,<0.4,...,...
J013420-221714,01:34:20.38,-22:17:14.08,0.723,0.014,-0.96,...,0.12,1,0.099,40.1,8.21,<0.16,...,<0.72,...,...
J013423-260610,01:34:23.68,-26:06:10.00,0.491,0.017,-0.94,...,0.17,1,0.05,43.7,4.57,<0.12,...,<0.6,...,...
J013429-171838,01:34:29.73,-17:18:38.94,0.618,0.016,-0.88,...,0.17,1,0.093,35.6,7.91,<0.2,...,<0.75,...,...
J013433-113829,01:34:33.59,-11:38:29.58,0.898,0.019,-1.22,...,0.11,2,...,30.5,10.55,<0.12,...,<0.38,...,...
J013435-132138,01:34:35.75,-13:21:38.57,0.921,0.019,-0.97,...,0.12,1,0.096,32.0,10.85,0.2,0.031,0.65,0.102,...
J013441-184509,01:34:41.00,-18:45:09.72,0.552,0.017,-0.75,...,0.2,1,0.094,36.9,6.4,<0.23,...,<0.91,...,...
J013448-073928,01:34:48.80,-07:39:28.09,0.768,0.02,-0.81,...,0.17,1,0.102,27.1,7.03,<0.41,...,<1.05,...,...
J013455-182449,01:34:55.48,-18:24:49.43,0.379,0.017,-1.26,...,0.25,1,0.029,36.5,4.43,<0.33,...,<1.31,...,...
J013500-180153,01:35:00.83,-18:01:53.93,0.489,0.016,-0.75,...,0.2,1,0.082,36.2,5.41,<0.23,...,<0.91,...,...
J013512-321553,01:35:12.62,-32:15:53.42,1.264,0.013,-0.73,...,0.1,1,0.253,49.4,6.42,<0.24,...,<1.42,...,...
J013514-242751,01:35:14.75,-24:27:51.18,0.494,0.016,-0.94,...,0.15,1,0.068,42.1,5.3,<0.22,...,<1.06,...,...
J013517-330259,01:35:17.88,-33:02:59.73,0.855,0.013,-0.9,...,0.12,2,...,50.2,3.2,<0.24,...,<1.44,...,...
J013524-051630,01:35:24.47,-05:16:30.62,2.048,0.017,-0.75,...,0.08,2,...,25.0,14.0,<0.25,...,<0.58,...,...
J013524-232259,01:35:24.09,-23:22:59.05,0.907,0.016,-0.84,...,0.11,1,0.141,41.1,8.21,<0.11,...,<0.53,...,...
J013525-262333,01:35:25.66,-26:23:33.65,2.268,0.017,-0.98,...,0.08,1,0.341,43.9,19.44,<0.03,...,<0.16,...,...
J013528-254600,01:35:28.46,-25:46:00.67,0.584,0.016,-1.02,...,0.14,1,0.084,43.3,4.38,<0.08,...,<0.4,...,...
J013536-130236,01:35:36.43,-13:02:36.43,1.122,0.019,-0.98,...,0.1,1,0.156,31.6,11.52,<0.17,...,<0.54,...,...
J013537-200844,01:35:37.40,-20:08:44.48,0.644,0.016,0.16,...,0.2,1,0.559,38.1,6.99,0.27,0.043,1.11,0.181,AP
J013539-134921,01:35:39.63,-13:49:21.40,0.619,0.019,-0.66,...,0.18,1,0.122,32.3,6.17,0.42,0.075,1.4,0.248,...
J013540-230605,01:35:40.85,-23:06:05.04,0.363,0.016,-0.73,...,0.25,1,0.06,40.8,3.82,<0.3,...,<1.35,...,...
J013542-182101,01:35:42.69,-18:21:01.70,0.514,0.016,-0.77,...,0.19,1,0.089,36.4,6.68,<0.16,...,<0.62,...,...
J013548-233819,01:35:48.95,-23:38:19.31,0.383,0.017,-0.96,...,0.2,1,0.063,41.3,3.43,<0.45,...,<2.1,...,...
J013554-332507,01:35:54.02,-33:25:07.24,1.093,0.013,-0.9,...,0.1,1,0.166,50.5,3.48,<0.38,...,<2.25,...,...
J013556-043807,01:35:56.43,-04:38:07.99,1.18,0.018,-0.89,...,0.11,2,...,24.4,8.22,<0.2,...,<0.44,...,...
J013600-272742,01:36:00.30,-27:27:42.93,2.266,0.016,-0.99,...,0.08,1,0.274,44.8,17.32,<0.01,...,<0.03,...,...
J013601-101048,01:36:01.95,-10:10:48.66,0.691,0.021,-0.59,...,0.18,1,0.163,29.1,6.86,<0.07,...,<0.2,...,...
J013601-240250,01:36:01.44,-24:02:50.82,0.324,0.016,-0.71,...,0.25,1,0.071,41.6,3.53,<0.52,...,<2.43,...,...
J013604-323803,01:36:04.93,-32:38:03.55,2.555,0.013,-0.1,*,...,1,0.505,49.7,11.3,<0.14,...,<0.83,...,...
J013606-095657,01:36:06.22,-09:56:57.32,0.743,0.022,-0.73,...,0.16,1,0.173,28.9,6.18,<0.44,...,<1.23,...,...
J013607-331156,01:36:07.10,-33:11:56.02,0.55,0.013,-0.65,...,0.17,1,0.129,50.2,3.0,<0.53,...,<3.12,...,...
J013613-282901,01:36:13.78,-28:29:01.35,1.372,0.017,-0.89,...,0.08,2,...,45.8,9.41,<0.12,...,<0.63,...,...
J013622-324028,01:36:22.26,-32:40:28.04,1.458,0.014,-0.73,*,...,1,0.305,49.7,4.32,<0.29,...,<1.71,...,...
J013624-181141,01:36:24.15,-18:11:41.98,0.225,0.016,-0.71,...,0.41,1,0.044,36.2,4.64,<0.3,...,<1.18,...,...
J013625-134753,01:36:25.69,-13:47:53.65,0.613,0.018,-0.56,...,0.18,1,0.138,32.2,4.83,<0.37,...,<1.2,...,...
J013626-040435,01:36:26.61,-04:04:35.07,1.172,0.018,-0.9,...,0.11,2,...,23.9,7.63,<0.12,...,<0.26,...,...
J013633-275351,01:36:33.84,-27:53:51.99,0.703,0.016,-0.87,...,0.13,1,0.143,45.2,6.05,<0.14,...,<0.71,...,...
J013635-080604,01:36:35.75,-08:06:04.18,2.644,0.021,-0.69,...,0.08,1,0.398,27.2,18.41,<0.03,...,<0.08,...,...
J013642-251950,01:36:42.41,-25:19:50.18,0.258,0.016,-1.03,...,0.24,1,0.04,42.8,3.15,<0.4,...,<1.96,...,...
J013647-062307,01:36:47.67,-06:23:07.06,1.65,0.02,-1.0,...,0.1,1,0.194,25.7,10.78,<0.19,...,<0.45,...,...
J013651-074431,01:36:51.79,-07:44:31.70,0.832,0.02,-0.93,...,0.16,1,0.112,26.9,6.63,<0.5,...,<1.28,...,...
J013654-111400,01:36:54.03,-11:14:00.48,0.412,0.019,-0.82,...,0.24,1,0.061,29.9,5.68,<0.44,...,<1.3,...,...
J013655-340224,01:36:55.01,-34:02:24.67,1.758,0.012,-0.47,...,0.09,1,0.447,51.0,5.78,<0.28,...,<1.69,...,...
J013656-284132,01:36:56.14,-28:41:32.88,0.459,0.016,-1.04,...,0.18,1,0.049,45.9,3.39,<0.28,...,<1.49,...,...
J013700-065615,01:37:00.77,-06:56:15.31,1.265,0.019,-0.95,...,0.11,1,0.146,26.2,10.1,<0.31,...,<0.76,...,...
J013703-074146,01:37:03.15,-07:41:46.90,0.696,0.02,-0.82,...,0.18,1,0.115,26.8,7.15,<0.36,...,<0.92,...,...
J013707-183839,01:37:07.33,-18:38:39.14,1.376,0.016,-0.92,...,0.09,1,0.176,36.5,14.99,0.11,0.017,0.44,0.065,...
J013715-091141,01:37:15.81,-09:11:41.81,2.618,0.021,-1.47,...,0.07,2,...,28.1,25.21,<0.08,...,<0.22,...,...
J013716-093105,01:37:16.72,-09:31:05.93,1.503,0.022,-0.95,...,0.1,1,0.161,28.4,13.01,<0.2,...,<0.56,...,...
J013717-224153,01:37:17.58,-22:41:53.06,0.354,0.015,0.03,...,0.25,1,0.308,40.3,4.08,<0.38,...,<1.71,...,...
J013737-243048,01:37:37.82,-24:30:48.60,3.76,0.016,-0.77,...,0.07,1,1.181,41.9,35.89,0.06,0.006,0.27,0.028,AF
J013741-141143,01:37:41.31,-14:11:43.13,0.559,0.019,-0.91,...,0.18,1,0.087,32.4,6.51,<0.08,...,<0.26,...,...
J013741-261325,01:37:41.48,-26:13:25.12,0.496,0.016,-0.9,...,0.16,1,0.105,43.5,4.24,<0.24,...,<1.2,...,A
J013744-151836,01:37:44.75,-15:18:36.08,0.841,0.018,-0.76,...,0.14,1,0.125,33.4,9.78,<0.1,...,<0.36,...,...
J013744-174927,01:37:44.10,-17:49:27.35,0.724,0.016,-0.8,...,0.14,1,0.16,35.7,7.02,<0.1,...,<0.39,...,...
J013745-063835,01:37:45.27,-06:38:35.03,1.766,0.02,-1.01,...,0.09,1,0.201,25.8,10.71,<0.16,...,<0.39,...,...
J013746-212835,01:37:46.02,-21:28:35.61,0.734,0.014,-0.98,...,0.12,1,0.113,39.1,9.89,<0.16,...,<0.67,...,...
J013748-194746,01:37:48.35,-19:47:46.37,0.657,0.015,-0.95,...,0.14,1,0.085,37.5,7.59,<0.13,...,<0.54,...,...
J013800-053330,01:38:00.82,-05:33:30.49,2.313,0.018,-0.98,...,0.08,1,0.333,24.9,15.15,<0.24,...,<0.54,...,...
J013802-181007,01:38:02.62,-18:10:07.13,1.412,0.016,-0.89,...,0.09,1,0.263,36.0,13.56,<0.06,...,<0.24,...,...
J013809-155230,01:38:09.72,-15:52:30.25,0.536,0.018,-0.92,...,0.19,1,0.074,33.9,5.68,<0.32,...,<1.13,...,...
J013809-271128,01:38:09.84,-27:11:28.82,0.414,0.016,-0.69,...,0.2,1,0.261,44.4,3.3,<0.16,...,<0.81,...,A
J013812-170025,01:38:12.19,-17:00:25.14,2.273,0.018,-0.86,...,0.08,1,0.381,34.9,24.82,0.08,0.011,0.31,0.04,...
J013818-065505,01:38:18.27,-06:55:05.48,0.906,0.018,-0.76,...,0.13,1,0.201,26.0,6.6,<0.41,...,<0.99,...,...
J013828-164730,01:38:28.09,-16:47:30.60,0.534,0.017,-0.92,...,0.17,1,0.079,34.7,5.17,<0.24,...,<0.86,...,...
J013832-144234,01:38:32.63,-14:42:34.93,0.762,0.018,-0.69,...,0.15,1,0.154,32.8,7.99,<0.22,...,<0.75,...,...
J013839-343208,01:38:39.34,-34:32:08.98,1.366,0.012,-0.87,...,0.09,1,0.195,51.4,3.71,<0.42,...,<2.55,...,...
J013840-295509,01:38:40.13,-29:55:09.64,0.652,0.015,-1.02,...,0.14,2,...,47.0,3.9,<0.1,...,<0.54,...,...
J013848-184002,01:38:48.87,-18:40:02.00,1.162,0.016,-0.88,...,0.1,1,0.192,36.4,11.82,<0.06,...,<0.25,...,...
J013857-225444,01:38:57.25,-22:54:44.49,2.468,0.016,-0.82,...,0.08,1,0.512,40.3,23.6,<0.06,...,<0.28,...,A
J013902-204600,01:39:02.18,-20:46:00.37,0.623,0.015,-0.99,...,0.15,1,0.063,38.3,7.52,<0.2,...,<0.83,...,...
J013903-282402,01:39:03.73,-28:24:02.36,0.423,0.015,-0.93,...,0.19,2,...,45.5,3.14,<0.25,...,<1.29,...,...
J013919-124741,01:39:19.84,-12:47:41.73,1.029,0.019,0.18,*,...,1,0.211,31.0,8.28,0.37,0.056,1.16,0.175,P
J013928-352716,01:39:28.32,-35:27:16.12,0.956,0.015,-0.79,...,0.11,1,0.166,52.2,2.6,<0.48,...,<2.95,...,...
J013933-085023,01:39:33.22,-08:50:23.18,2.664,0.022,-0.91,...,0.08,2,...,27.5,19.26,<0.15,...,<0.38,...,...
J013941-204339,01:39:41.85,-20:43:39.61,0.449,0.016,-0.67,...,0.2,1,0.103,38.2,4.6,<0.33,...,<1.39,...,...
J013943-194916,01:39:43.89,-19:49:16.27,0.412,0.015,-0.51,...,0.24,1,0.12,37.4,6.43,<0.32,...,<1.31,...,...
J013951-082132,01:39:51.04,-08:21:32.04,1.031,0.021,-0.68,...,0.13,1,0.172,27.0,9.54,<0.35,...,<0.9,...,...
J013951-314311,01:39:51.76,-31:43:11.41,0.689,0.014,-0.95,...,0.13,1,0.102,48.6,3.64,<0.24,...,<1.38,...,...
J013952-260648,01:39:52.85,-26:06:48.35,2.772,0.016,-0.83,...,0.07,2,...,43.3,20.7,<0.06,...,<0.29,...,...
J014013-095654,01:40:13.01,-09:56:54.90,4.351,0.021,-0.02,*,...,1,1.175,28.4,33.46,0.35,0.028,0.96,0.077,AP
J014013-252341,01:40:13.30,-25:23:41.75,1.421,0.016,-0.69,...,0.09,1,0.273,42.6,11.81,<0.12,...,<0.57,...,...
J014015-314808,01:40:15.62,-31:48:08.76,0.761,0.014,-0.7,...,0.13,1,0.133,48.6,4.06,<0.1,...,<0.56,...,...
J014023-172921,01:40:23.44,-17:29:21.28,2.928,0.015,-0.91,...,0.07,2,...,35.2,29.91,<0.06,...,<0.21,...,...
J014026-135323,01:40:26.87,-13:53:23.69,0.607,0.02,-0.79,...,0.17,1,0.126,31.9,6.84,<0.28,...,<0.92,...,...
J014029-180136,01:40:29.41,-18:01:36.34,0.394,0.016,-0.79,*,...,1,0.076,35.7,5.28,<0.11,...,<0.41,...,...
J014037-124156,01:40:37.07,-12:41:56.86,0.658,0.019,-0.78,...,0.16,1,0.146,30.8,5.15,<0.4,...,<1.24,...,A
J014045-053427,01:40:45.09,-05:34:27.74,1.246,0.022,-1.25,...,0.1,2,...,24.5,7.1,<0.52,...,<1.14,...,...
J014045-291744,01:40:45.71,-29:17:44.58,1.554,0.016,-0.72,*,...,1,0.294,46.2,8.25,0.21,0.03,1.1,0.163,...
J014046-233001,01:40:46.09,-23:30:01.92,0.407,0.016,-0.93,...,0.18,2,...,40.7,4.36,<0.17,...,<0.78,...,...
J014051-324406,01:40:51.11,-32:44:06.23,3.099,0.013,-0.84,...,0.07,1,0.539,49.5,12.18,<0.11,...,<0.64,...,...
J014053-255605,01:40:53.54,-25:56:05.02,1.605,0.016,-0.82,...,0.08,1,0.288,43.0,11.73,<0.1,...,<0.47,...,...
J014056-181236,01:40:56.51,-18:12:36.31,0.934,0.016,-1.0,...,0.11,1,0.131,35.8,9.03,<0.2,...,<0.77,...,...
J014101-221623,01:41:01.26,-22:16:23.06,0.953,0.015,-0.82,...,0.11,1,0.116,39.6,9.79,<0.16,...,<0.7,...,...
J014112-213825,01:41:12.27,-21:38:25.62,1.662,0.015,-0.85,...,0.09,1,0.28,39.0,15.02,<0.09,...,<0.39,...,...
J014113-220910,01:41:13.66,-22:09:10.42,0.518,0.015,-1.02,...,0.16,1,0.051,39.4,5.38,<0.16,...,<0.69,...,...
J014117-124548,01:41:17.79,-12:45:48.62,0.438,0.018,-0.83,...,0.22,1,0.064,30.8,5.34,<0.48,...,<1.48,...,...
J014121-114940,01:41:21.85,-11:49:40.53,0.714,0.019,-0.4,...,0.17,1,0.281,29.9,5.48,<0.47,...,<1.4,...,...
J014126-092847,01:41:26.38,-09:28:47.10,0.672,0.025,-0.42,...,0.18,2,...,27.8,6.0,<0.53,...,<1.42,...,AF
J014126-110616,01:41:26.56,-11:06:16.76,0.389,0.02,-0.87,...,0.24,2,...,29.3,6.58,<0.41,...,<1.17,...,...
J014127-270606,01:41:27.05,-27:06:06.73,8.202,0.017,-0.67,...,0.07,1,1.566,44.1,57.46,0.13,0.01,0.65,0.048,A
J014135-204238,01:41:35.00,-20:42:38.46,0.3,0.015,-0.8,...,0.32,1,0.057,38.1,3.68,<0.3,...,<1.24,...,...
J014137-140604,01:41:37.72,-14:06:04.93,0.744,0.021,-1.17,...,0.14,1,0.029,31.9,6.28,<0.09,...,<0.29,...,...
J014142-023723,01:41:42.16,-02:37:23.69,1.868,0.02,-0.72,...,0.1,1,0.38,21.9,9.2,<0.28,...,<0.51,...,...
J014142-144321,01:41:42.32,-14:43:21.34,4.316,0.02,-1.01,...,0.07,2,...,32.5,44.45,<0.06,...,<0.19,...,...
J014142-200049,01:41:42.06,-20:00:49.00,0.379,0.015,-0.96,...,0.24,1,0.071,37.4,4.51,<0.35,...,<1.42,...,...
J014143-273128,01:41:43.69,-27:31:28.74,0.431,0.016,-0.75,...,0.21,1,0.084,44.5,3.82,<0.29,...,<1.49,...,...
J014144-074607,01:41:44.07,-07:46:07.81,1.649,0.018,-0.63,*,...,1,0.207,26.3,12.86,0.41,0.055,1.01,0.134,...
J014145-092315,01:41:45.63,-09:23:15.49,1.242,0.021,-0.76,...,0.1,1,0.27,27.7,8.28,<0.28,...,<0.73,...,...
J014146-323043,01:41:46.23,-32:30:43.09,1.25,0.013,-0.91,...,0.09,1,0.188,49.2,4.89,<0.28,...,<1.63,...,...
J014158-254452,01:41:58.84,-25:44:52.36,0.596,0.016,-0.96,...,0.14,1,0.084,42.8,4.2,<0.12,...,<0.58,...,...
J014159-343902,01:41:59.44,-34:39:02.23,2.225,0.012,-0.91,...,0.08,1,0.286,51.3,4.7,<0.33,...,<1.99,...,...
J014200-272151,01:42:00.78,-27:21:51.26,0.587,0.017,-0.9,...,0.16,1,0.07,44.3,3.96,<0.31,...,<1.58,...,...
J014200-314023,01:42:00.72,-31:40:23.12,0.598,0.013,-0.71,...,0.16,2,...,48.4,2.97,<0.28,...,<1.58,...,...
J014205-300412,01:42:05.71,-30:04:12.61,0.362,0.014,-0.95,...,0.2,1,0.06,46.9,2.97,<0.53,...,<2.87,...,...
J014225-162819,01:42:25.02,-16:28:19.65,9.737,0.023,-0.85,...,0.07,1,1.084,34.0,81.95,0.07,0.005,0.26,0.019,...
J014233-110826,01:42:33.14,-11:08:26.16,0.563,0.02,-0.8,...,0.18,1,0.085,29.2,5.77,<0.37,...,<1.05,...,...
J014237-074232,01:42:37.52,-07:42:32.53,2.426,0.018,-0.64,...,0.08,1,0.606,26.1,17.22,0.28,0.034,0.68,0.083,...
J014238-054401,01:42:38.79,-05:44:01.20,1.476,0.018,-0.69,...,0.1,1,0.456,24.4,7.54,<0.43,...,<0.94,...,A
J014241-253033,01:42:41.02,-25:30:33.09,2.148,0.016,-0.83,...,0.08,1,0.256,42.5,14.72,0.12,0.016,0.58,0.075,...
J014241-304707,01:42:41.51,-30:47:07.75,1.056,0.014,-0.9,...,0.1,1,0.17,47.5,4.34,<0.35,...,<1.96,...,...
J014255-251652,01:42:55.75,-25:16:52.62,0.708,0.017,-0.84,...,0.12,1,0.123,42.3,4.2,<0.2,...,<0.94,...,...
J014257-184936,01:42:57.94,-18:49:36.99,0.374,0.014,-0.69,...,0.24,1,0.203,36.2,4.64,<0.09,...,<0.36,...,A
J014307-275519,01:43:07.44,-27:55:19.19,0.548,0.016,-0.73,...,0.16,1,0.101,44.8,4.2,<0.37,...,<1.89,...,...
J014310-162958,01:43:10.02,-16:29:58.92,1.024,0.023,-0.93,...,0.12,1,0.149,34.0,9.28,<0.03,...,<0.11,...,...
J014316-095945,01:43:16.82,-09:59:45.33,0.841,0.02,-0.83,...,0.13,1,0.129,28.1,7.77,<0.37,...,<0.99,...,...
J014316-163323,01:43:16.57,-16:33:23.61,1.375,0.022,-0.83,...,0.1,1,0.2,34.0,10.3,<0.19,...,<0.67,...,...
J014317-011857,01:43:17.34,-01:18:57.31,4.971,0.021,-0.88,...,0.07,1,0.823,20.7,9.67,<0.5,...,<0.85,...,...
J014322-241430,01:43:22.69,-24:14:30.06,0.904,0.017,-0.85,...,0.11,1,0.155,41.2,6.17,<0.22,...,<1.01,...,...
J014323-024700,01:43:23.85,-02:47:00.02,2.611,0.026,-0.83,...,0.08,1,0.376,21.8,9.6,<0.52,...,<0.97,...,...
J014330-350349,01:43:30.47,-35:03:49.20,1.868,0.013,-0.87,...,0.08,1,0.254,51.6,4.23,<0.27,...,<1.62,...,...
J014336-211611,01:43:36.70,-21:16:11.82,1.189,0.015,-0.68,...,0.1,1,0.236,38.4,10.84,<0.12,...,<0.5,...,...
J014336-220326,01:43:36.78,-22:03:26.25,0.414,0.018,-0.5,...,0.23,1,0.115,39.2,3.8,<0.45,...,<1.96,...,...
J014341-255355,01:43:41.51,-25:53:55.05,1.723,0.016,-0.94,...,0.08,1,0.216,42.8,11.8,0.14,0.02,0.69,0.097,...
J014351-212428,01:43:51.18,-21:24:28.36,0.565,0.015,-0.82,...,0.17,1,0.097,38.5,5.47,<0.08,...,<0.35,...,...
J014357-203524,01:43:57.99,-20:35:24.95,0.824,0.015,-0.65,...,0.14,1,0.191,37.8,7.65,<0.22,...,<0.93,...,...
J014402-341253,01:44:02.74,-34:12:53.34,1.497,0.013,-0.57,*,...,1,0.321,50.7,4.02,<0.25,...,<1.49,...,...
J014405-165015,01:44:05.29,-16:50:15.38,0.8,0.019,-0.82,...,0.14,1,0.152,34.2,6.19,<0.14,...,<0.52,...,...
J014412-274703,01:44:12.37,-27:47:03.52,0.729,0.016,-0.91,...,0.12,1,0.109,44.6,3.17,<0.42,...,<2.14,...,...
J014418-214044,01:44:18.28,-21:40:44.04,0.935,0.015,-0.96,...,0.11,1,0.115,38.7,8.68,<0.1,...,<0.4,...,...
J014419-145326,01:44:19.35,-14:53:26.30,0.503,0.019,-1.02,...,0.17,1,0.045,32.4,6.33,<0.38,...,<1.27,...,...
J014420-033945,01:44:20.15,-03:39:45.42,2.671,0.018,-0.91,...,0.08,1,0.389,22.4,10.91,<0.17,...,<0.33,...,...
J014424-281958,01:44:24.54,-28:19:58.35,0.681,0.015,-0.84,...,0.13,1,0.103,45.1,4.39,<0.32,...,<1.66,...,...
J014428-071941,01:44:28.30,-07:19:41.27,1.727,0.018,-0.55,...,0.1,1,0.442,25.6,11.35,<0.29,...,<0.69,...,A
J014437-105649,01:44:37.99,-10:56:49.63,0.852,0.019,-0.68,...,0.14,1,0.181,28.8,6.32,<0.37,...,<1.05,...,...
J014443-182742,01:44:43.36,-18:27:42.33,0.243,0.015,-0.84,...,0.33,1,0.043,35.7,4.57,<0.36,...,<1.36,...,...
J014450-310513,01:44:50.10,-31:05:13.04,1.355,0.013,-0.91,...,0.09,2,...,47.7,6.85,<0.15,...,<0.86,...,...
J014453-071331,01:44:53.27,-07:13:31.28,1.25,0.017,-0.8,...,0.11,2,...,25.4,7.74,<0.49,...,<1.13,...,...
J014503-273332,01:45:03.41,-27:33:32.16,0.852,0.016,-0.2,...,0.13,1,0.923,44.3,4.49,<0.29,...,<1.45,...,AF
J014521-242333,01:45:21.29,-24:23:33.70,3.123,0.018,-0.83,...,0.07,1,0.539,41.2,24.94,0.07,0.01,0.33,0.047,...
J014541-203814,01:45:41.10,-20:38:14.61,0.861,0.015,-0.69,...,0.13,1,0.214,37.7,6.36,<0.12,...,<0.47,...,A
J014544-272805,01:45:44.52,-27:28:05.51,1.246,0.016,-0.98,...,0.09,1,0.168,44.1,7.97,<0.13,...,<0.64,...,...
J014545-162727,01:45:45.96,-16:27:27.32,0.466,0.017,-0.75,...,0.21,1,0.084,33.7,5.04,<0.25,...,<0.89,...,...
J014549-195136,01:45:49.41,-19:51:36.82,0.441,0.016,-0.96,...,0.2,2,...,36.9,4.14,<0.19,...,<0.76,...,...
J014601-185933,01:46:01.54,-18:59:33.64,1.088,0.015,-0.69,...,0.11,2,...,36.1,10.4,<0.19,...,<0.75,...,...
J014617-055120,01:46:17.45,-05:51:20.32,2.365,0.02,-0.66,...,0.08,2,...,24.1,11.59,<0.33,...,<0.72,...,...
J014617-234500,01:46:17.53,-23:45:00.38,1.166,0.018,-0.71,...,0.1,1,0.239,40.6,8.34,<0.18,...,<0.83,...,...
J014624-240836,01:46:24.81,-24:08:36.07,0.454,0.018,-0.88,...,0.2,1,0.082,40.9,4.13,<0.46,...,<2.1,...,...
J014634-243051,01:46:34.13,-24:30:51.66,0.691,0.018,-0.87,...,0.12,1,0.082,41.3,5.11,<0.06,...,<0.29,...,...
J014634-315343,01:46:34.03,-31:53:43.95,0.685,0.013,-0.83,...,0.14,1,0.109,48.4,3.02,<0.34,...,<1.9,...,...
J014644-261550,01:46:44.01,-26:15:50.63,0.897,0.017,-0.77,...,0.12,1,0.158,42.9,4.68,<0.22,...,<1.05,...,...
J014645-053758,01:46:45.05,-05:37:58.03,4.351,0.02,-0.55,...,0.07,1,1.211,23.8,17.5,0.26,0.038,0.54,0.081,A
J014645-371154,01:46:45.96,-37:11:54.22,4.714,0.014,-1.1,...,0.07,1,0.581,53.5,4.2,<0.32,...,<2.02,...,...
J014649-131408,01:46:49.21,-13:14:08.04,1.169,0.018,-0.81,...,0.1,2,...,30.6,10.89,<0.14,...,<0.44,...,...
J014652-015724,01:46:52.76,-01:57:24.74,3.947,0.028,-0.03,*,...,1,0.873,20.7,9.9,<0.57,...,<0.96,...,...
J014700-251350,01:47:00.81,-25:13:50.68,0.668,0.016,-0.89,...,0.14,1,0.13,41.9,4.64,<0.09,...,<0.4,...,...
J014707-260139,01:47:07.15,-26:01:39.99,1.207,0.017,-0.77,...,0.1,1,0.257,42.7,6.88,<0.15,...,<0.73,...,...
J014709-223234,01:47:09.10,-22:32:34.55,1.977,0.015,-0.58,...,0.08,1,0.492,39.4,16.75,0.19,0.018,0.81,0.079,...
J014719-085112,01:47:19.56,-08:51:12.66,1.782,0.02,-0.9,...,0.09,2,...,26.6,10.84,<0.13,...,<0.33,...,...
J014743-301601,01:47:43.13,-30:16:01.15,1.297,0.014,-0.78,...,0.09,1,0.233,46.7,6.09,<0.19,...,<1.04,...,...
J014747-183716,01:47:47.09,-18:37:16.65,0.92,0.016,-1.07,...,0.11,2,...,35.6,7.36,<0.08,...,<0.31,...,...
J014803-203347,01:48:03.82,-20:33:47.73,0.376,0.015,-1.1,...,0.23,1,0.044,37.4,4.14,<0.07,...,<0.27,...,...
J014807-243247,01:48:07.91,-24:32:47.20,0.325,0.017,-0.57,...,0.27,1,0.104,41.2,3.77,<0.38,...,<1.76,...,...
J014807-255207,01:48:07.80,-25:52:07.14,0.482,0.017,-0.74,...,0.18,2,...,42.5,3.31,<0.43,...,<2.08,...,...
J014815-315636,01:48:15.63,-31:56:36.75,1.046,0.013,-1.15,...,0.09,2,...,48.3,3.88,<0.39,...,<2.21,...,...
J014822-183813,01:48:22.13,-18:38:13.70,1.645,0.016,-0.96,...,0.09,2,...,35.6,12.5,<0.08,...,<0.29,...,...
J014833-194720,01:48:33.51,-19:47:20.58,0.932,0.016,-0.89,...,0.11,1,0.176,36.6,8.91,<0.18,...,<0.73,...,...
J014900-260054,01:49:00.47,-26:00:54.90,0.895,0.017,-0.41,...,0.13,1,0.401,42.5,5.36,<0.26,...,<1.26,...,A
J014913-221129,01:49:13.88,-22:11:29.91,2.326,0.016,-0.57,...,0.08,1,0.625,38.9,16.33,<0.06,...,<0.26,...,...
J014929-333032,01:49:29.06,-33:30:32.10,0.873,0.013,-0.39,*,...,1,0.211,49.8,2.66,<0.42,...,<2.44,...,P
J014930-283819,01:49:30.35,-28:38:19.51,2.498,0.016,-0.89,...,0.08,1,0.44,45.0,11.54,<0.11,...,<0.55,...,...
J014939-105412,01:49:39.72,-10:54:12.17,3.011,0.02,-0.84,...,0.08,1,0.501,28.2,19.56,<0.14,...,<0.38,...,...
J014943-255948,01:49:43.54,-25:59:48.31,0.66,0.017,-1.03,...,0.14,1,0.069,42.5,4.43,<0.32,...,<1.52,...,...
J015002-095254,01:50:02.67,-09:52:54.55,0.85,0.021,-0.48,...,0.15,1,0.21,27.3,6.03,<0.47,...,<1.22,...,...
J015005-164036,01:50:05.51,-16:40:36.22,0.906,0.017,-0.85,...,0.1,1,0.114,33.6,6.69,<0.23,...,<0.81,...,...
J015010-225841,01:50:10.26,-22:58:41.52,1.814,0.015,-0.95,...,0.08,1,0.202,39.6,11.09,<0.17,...,<0.74,...,...
J015017-110844,01:50:17.96,-11:08:44.38,1.086,0.02,-0.85,...,0.11,1,0.222,28.4,5.58,<0.23,...,<0.63,...,...
J015019-191217,01:50:19.75,-19:12:17.72,0.542,0.019,-0.86,...,0.18,1,0.096,36.0,4.0,<0.45,...,<1.74,...,...
J015035-293158,01:50:35.72,-29:31:58.65,11.405,0.019,-0.8,...,0.07,1,1.694,45.8,43.61,<0.02,...,<0.11,...,...
J015037-092010,01:50:37.61,-09:20:10.64,0.819,0.023,-0.92,...,0.14,1,0.092,26.7,6.83,<0.37,...,<0.93,...,...
J015037-195905,01:50:37.13,-19:59:05.76,0.482,0.015,-0.7,...,0.21,1,0.137,36.7,4.33,<0.39,...,<1.56,...,...
J015050-090126,01:50:50.27,-09:01:26.99,8.408,0.023,-0.81,...,0.07,1,1.036,26.4,42.14,0.11,0.012,0.28,0.03,A
J015053-312322,01:50:53.25,-31:23:22.32,0.847,0.013,-0.44,*,...,1,0.272,47.6,3.3,<0.49,...,<2.69,...,A
J015059-250924,01:50:59.14,-25:09:24.68,0.812,0.015,-0.87,...,0.11,1,0.163,41.6,5.71,<0.15,...,<0.69,...,...
J015111-264023,01:51:11.91,-26:40:23.95,1.509,0.017,-1.0,...,0.09,1,0.198,43.0,7.62,<0.19,...,<0.9,...,...
J015130-213221,01:51:30.90,-21:32:21.62,1.397,0.016,-0.85,...,0.09,1,0.203,38.1,9.16,<0.26,...,<1.07,...,...
J015142-103019,01:51:42.01,-10:30:19.62,5.21,0.02,-0.85,...,0.07,1,0.779,27.7,29.72,<0.11,...,<0.3,...,...
J015150-254711,01:51:50.91,-25:47:11.73,1.266,0.017,-0.73,...,0.08,2,...,42.2,8.43,<0.14,...,<0.69,...,...
J015151-251011,01:51:51.38,-25:10:11.41,0.361,0.015,-0.7,...,0.23,1,0.081,41.6,3.46,<0.39,...,<1.81,...,...
J015200-293139,01:52:00.62,-29:31:39.69,1.061,0.019,-0.98,...,0.11,1,0.139,45.8,5.39,<0.21,...,<1.1,...,...
J015200-294056,01:52:00.88,-29:40:56.13,4.701,0.018,-0.73,...,0.07,1,1.017,45.9,18.21,<0.09,...,<0.46,...,A
J015206-135504,01:52:06.37,-13:55:04.62,1.486,0.019,-1.02,...,0.1,1,0.174,30.8,10.2,<0.16,...,<0.49,...,...
J015208-192323,01:52:08.73,-19:23:23.30,1.391,0.015,-0.36,...,0.1,1,0.299,36.0,10.75,0.29,0.034,1.12,0.132,...
J015211-263556,01:52:11.98,-26:35:56.43,1.401,0.017,-0.55,...,0.1,1,0.476,42.9,7.95,<0.17,...,<0.82,...,A
J015223-271855,01:52:23.59,-27:18:55.81,3.659,0.017,-0.8,...,0.07,1,0.703,43.6,18.04,0.09,0.013,0.44,0.066,...
J015231-141237,01:52:31.60,-14:12:37.57,3.792,0.02,-0.9,...,0.07,1,0.745,31.1,24.91,0.15,0.016,0.46,0.05,A
J015232-333947,01:52:32.17,-33:39:47.43,1.196,0.013,-0.9,...,0.09,1,0.247,49.8,3.89,<0.3,...,<1.73,...,...
J015233-294244,01:52:33.17,-29:42:44.67,0.895,0.022,-1.04,...,0.12,1,0.226,45.9,3.1,<0.35,...,<1.87,...,A
J015238-123414,01:52:38.59,-12:34:14.71,2.548,0.019,-1.07,...,0.07,2,...,29.5,16.65,<0.07,...,<0.2,...,...
J015239-323032,01:52:39.65,-32:30:32.18,1.316,0.013,-0.73,*,...,1,0.213,48.6,2.69,<0.52,...,<2.95,...,...
J015250-164912,01:52:50.28,-16:49:12.78,1.635,0.019,-0.85,...,0.09,2,...,33.5,12.07,<0.1,...,<0.36,...,...
J015250-242258,01:52:50.95,-24:22:58.56,0.516,0.018,-0.73,...,0.18,1,0.093,40.7,4.22,<0.19,...,<0.86,...,...
J015309-064532,01:53:09.71,-06:45:32.65,3.021,0.02,-0.73,...,0.08,1,0.516,24.1,12.14,<0.38,...,<0.81,...,...
J015311-243152,01:53:11.24,-24:31:52.67,1.007,0.017,-0.71,...,0.11,1,0.221,40.9,5.97,<0.26,...,<1.19,...,...
J015322-311145,01:53:22.56,-31:11:45.19,1.582,0.013,-0.97,...,0.09,1,0.223,47.3,3.65,<0.12,...,<0.64,...,...
J015323-033359,01:53:23.77,-03:33:59.95,8.399,0.021,-0.82,...,0.07,1,0.944,21.2,20.0,0.43,0.052,0.76,0.093,...
J015342-333051,01:53:42.71,-33:30:51.02,1.406,0.014,-0.69,*,...,1,0.266,49.6,3.09,<0.51,...,<2.96,...,...
J015343-234711,01:53:43.39,-23:47:11.51,0.508,0.017,-0.72,...,0.19,1,0.108,40.1,3.37,<0.33,...,<1.49,...,...
J015348-255538,01:53:48.33,-25:55:38.07,0.4,0.019,-0.94,...,0.18,2,...,42.2,3.4,<0.5,...,<2.36,...,...
J015403-145758,01:54:03.10,-14:57:58.61,4.009,0.02,-0.89,...,0.07,2,...,31.6,24.63,<0.06,...,<0.18,...,...
J015416-164601,01:54:16.75,-16:46:01.99,1.049,0.018,0.09,*,...,1,0.162,33.3,6.34,<0.45,...,<1.54,...,P
J015445-232950,01:54:45.73,-23:29:50.31,0.77,0.016,0.73,*,...,1,0.392,39.8,4.35,<0.42,...,<1.85,...,AP
J015449-254816,01:54:49.86,-25:48:16.59,2.31,0.016,-0.83,...,0.08,1,0.436,42.0,11.65,<0.13,...,<0.63,...,...
J015449-353514,01:54:49.15,-35:35:14.40,2.763,0.012,-1.04,...,0.07,1,0.379,51.5,2.86,<0.39,...,<2.36,...,...
J015455-204023,01:54:55.71,-20:40:23.34,2.471,0.014,-0.55,...,0.08,1,0.453,37.0,15.38,0.28,0.027,1.14,0.109,...
J015456-183702,01:54:56.70,-18:37:02.56,0.579,0.015,-0.8,...,0.17,1,0.109,35.1,4.84,<0.38,...,<1.4,...,...
J015507-162727,01:55:07.69,-16:27:27.79,1.489,0.018,-0.94,...,0.09,1,0.231,33.0,9.77,<0.16,...,<0.53,...,...
J015519-271350,01:55:19.75,-27:13:50.76,1.028,0.016,-0.88,...,0.1,1,0.164,43.4,4.73,<0.18,...,<0.87,...,...
J015602-173850,01:56:02.04,-17:38:50.27,0.883,0.015,-0.98,...,0.12,1,0.128,34.1,5.38,<0.09,...,<0.34,...,...
J015619-254102,01:56:19.64,-25:41:02.84,0.581,0.016,-0.86,...,0.15,1,0.093,41.8,3.51,<0.18,...,<0.83,...,...
J015647-361604,01:56:47.61,-36:16:04.95,7.213,0.013,-0.82,...,0.07,1,1.297,52.1,7.1,<0.09,...,<0.57,...,A
J015741-104345,01:57:41.57,-10:43:45.31,9.441,0.022,-0.69,...,0.07,1,2.165,27.3,40.45,0.11,0.013,0.28,0.033,A
J015743-182458,01:57:43.60,-18:24:58.47,1.217,0.015,-0.17,...,0.12,1,0.402,34.7,5.41,<0.49,...,<1.78,...,AP
J015753-210216,01:57:53.43,-21:02:16.67,3.865,0.014,-0.83,...,0.07,2,...,37.2,20.71,<0.08,...,<0.31,...,...
J015807-102425,01:58:07.50,-10:24:25.54,1.641,0.022,-0.9,...,0.1,1,0.205,27.0,7.54,<0.37,...,<0.95,...,...
J015814-222036,01:58:14.17,-22:20:36.75,2.635,0.015,-0.87,...,0.07,1,0.435,38.5,13.01,<0.1,...,<0.43,...,...
J015824-154744,01:58:24.70,-15:47:44.78,1.0,0.018,-0.96,...,0.11,1,0.143,32.1,5.4,<0.26,...,<0.85,...,...
J015833-245928,01:58:33.42,-24:59:28.13,3.018,0.016,-0.96,...,0.07,1,0.415,41.0,13.6,0.15,0.021,0.67,0.096,...
J015843-141308,01:58:43.43,-14:13:08.10,4.456,0.018,-0.37,...,0.07,1,1.641,30.6,19.32,0.28,0.028,0.87,0.085,A
J015844-203019,01:58:44.50,-20:30:19.21,1.168,0.015,-0.76,...,0.1,1,0.235,36.6,5.71,<0.26,...,<1.01,...,...
J015847-281503,01:58:47.00,-28:15:03.70,0.765,0.02,-1.06,...,0.11,1,0.1,44.2,3.2,<0.21,...,<1.07,...,...
J015853-273607,01:58:53.01,-27:36:07.34,1.9,0.017,-0.68,...,0.08,1,0.437,43.5,7.69,<0.16,...,<0.79,...,...
J015947-190212,01:59:47.34,-19:02:12.70,0.734,0.016,0.05,...,0.18,1,0.279,35.2,4.58,<0.44,...,<1.66,...,P
J020012-305324,02:00:12.01,-30:53:24.27,18.459,0.018,-0.86,...,0.07,1,3.752,46.7,41.3,<0.03,...,<0.16,...,A
J020027-310243,02:00:27.75,-31:02:43.27,1.27,0.018,-0.69,*,...,1,0.242,46.8,3.87,<0.32,...,<1.75,...,...
J020048-150906,02:00:48.07,-15:09:06.09,1.151,0.018,-0.83,...,0.11,1,0.228,31.3,5.03,<0.5,...,<1.59,...,...
J020056-163713,02:00:56.57,-16:37:13.68,1.471,0.017,-0.93,...,0.09,1,0.241,32.8,7.1,<0.11,...,<0.36,...,...
J020103-214104,02:01:03.59,-21:41:04.80,1.355,0.014,-1.03,...,0.09,1,0.167,37.7,5.78,<0.13,...,<0.52,...,...
J020118-151516,02:01:18.18,-15:15:16.67,1.314,0.019,-0.98,...,0.09,2,...,31.4,6.62,<0.39,...,<1.22,...,...
J020119-204324,02:01:19.43,-20:43:24.42,1.163,0.015,-0.81,...,0.1,1,0.197,36.7,4.7,<0.16,...,<0.63,...,...
J020125-300000,02:01:25.44,-30:00:00.13,1.444,0.016,-0.77,...,0.09,2,...,45.8,3.8,<0.23,...,<1.23,...,...
J020157-113234,02:01:57.14,-11:32:34.17,7.579,0.021,-0.44,...,0.07,1,2.753,27.8,22.68,0.25,0.028,0.67,0.074,A
J020226-153300,02:02:26.39,-15:33:00.23,2.286,0.018,-0.7,...,0.08,1,0.427,31.6,11.14,<0.24,...,<0.78,...,...
J020232-261659,02:02:32.89,-26:16:59.42,1.713,0.016,-1.07,...,0.08,1,0.199,42.1,6.63,<0.2,...,<0.94,...,...
J020233-124904,02:02:33.00,-12:49:04.21,1.251,0.018,-0.93,...,0.1,1,0.183,29.0,6.05,<0.33,...,<0.93,...,...
J020304-123313,02:03:04.52,-12:33:13.59,2.575,0.019,-0.77,...,0.08,1,0.467,28.7,6.78,<0.38,...,<1.05,...,...
J020326-135604,02:03:26.94,-13:56:04.82,1.596,0.021,-0.73,...,0.09,1,0.339,30.0,5.1,<0.51,...,<1.52,...,...
J020327-240046,02:03:27.87,-24:00:46.88,0.963,0.017,-0.14,...,0.13,1,0.276,39.8,3.74,<0.52,...,<2.31,...,P
J020440-233417,02:04:40.82,-23:34:17.93,1.957,0.017,-0.96,...,0.08,1,0.273,39.3,7.4,<0.17,...,<0.75,...,...
J020440-270202,02:04:40.86,-27:02:02.72,0.914,0.017,-0.79,...,0.11,1,0.176,42.7,3.22,<0.54,...,<2.62,...,...
J020507-190124,02:05:07.96,-19:01:24.46,2.095,0.015,-0.9,...,0.08,1,0.295,34.9,6.35,<0.24,...,<0.9,...,...
J020507-271220,02:05:07.26,-27:12:20.91,1.14,0.017,-0.81,...,0.1,1,0.234,42.9,4.37,<0.32,...,<1.57,...,...
J020510-113515,02:05:10.64,-11:35:15.65,2.251,0.021,-0.88,...,0.08,1,0.379,27.6,6.61,<0.28,...,<0.74,...,...
J020517-180106,02:05:17.79,-18:01:06.49,4.62,0.016,-0.9,...,0.07,2,...,33.9,12.88,<0.0,...,<0.01,...,...
J020537-204250,02:05:37.41,-20:42:50.18,1.998,0.015,-0.82,...,0.08,1,0.31,36.5,5.96,<0.26,...,<1.03,...,...
J020613-215050,02:06:13.68,-21:50:50.00,1.038,0.015,-0.83,...,0.11,1,0.21,37.6,4.55,<0.31,...,<1.27,...,...
J020613-231621,02:06:13.83,-23:16:21.22,1.308,0.017,-0.78,...,0.1,1,0.237,39.0,4.96,<0.33,...,<1.43,...,...
J020620-332547,02:06:20.68,-33:25:47.19,2.171,0.012,-0.76,...,0.08,1,0.417,49.0,3.03,<0.45,...,<2.58,...,...
J020636-233839,02:06:36.41,-23:38:39.28,1.852,0.017,-0.85,...,0.08,1,0.288,39.3,5.67,<0.24,...,<1.06,...,...
J020739-224454,02:07:39.38,-22:44:54.31,3.256,0.016,-0.82,...,0.07,1,0.611,38.4,8.56,<0.16,...,<0.69,...,...
J020747-220442,02:07:47.39,-22:04:42.52,2.243,0.016,-1.09,...,0.08,1,0.257,37.7,5.12,<0.22,...,<0.89,...,...
J020820-303928,02:08:20.08,-30:39:28.60,2.653,0.015,-1.15,...,0.07,1,0.345,46.2,3.53,<0.2,...,<1.05,...,...
J021006-105801,02:10:06.88,-10:58:01.42,8.848,0.021,-0.77,...,0.07,1,1.715,26.7,10.66,<0.27,...,<0.68,...,...
J021030-190345,02:10:30.31,-19:03:45.84,2.847,0.019,-0.79,...,0.08,1,0.493,34.7,4.3,<0.25,...,<0.92,...,...
J021117-235120,02:11:17.14,-23:51:20.10,3.525,0.017,-0.79,...,0.07,1,0.849,39.4,5.58,<0.29,...,<1.28,...,...
J021128-232819,02:11:28.35,-23:28:19.04,2.587,0.016,-0.8,...,0.08,1,0.518,39.0,4.26,<0.1,...,<0.42,...,...
J021317-341325,02:13:17.30,-34:13:25.62,4.883,0.013,-0.87,...,0.07,1,0.859,49.6,3.14,<0.32,...,<1.85,...,...
J021330-252521,02:13:30.54,-25:25:21.83,2.264,0.023,-0.79,...,0.08,1,0.337,40.8,3.4,<0.19,...,<0.88,...,...
J021350-253845,02:13:50.77,-25:38:45.46,2.096,0.022,-0.81,...,0.08,1,0.43,41.0,3.6,<0.21,...,<0.98,...,...
J021843-244814,02:18:43.92,-24:48:14.63,8.114,0.018,-0.88,...,0.07,2,...,40.1,5.86,<0.37,...,<1.66,...,...
J231833-371159,23:18:33.12,-37:11:59.90,0.109,0.014,-0.45,*,...,1,0.016,69.6,1.99,<0.65,...,<5.29,...,...
J231956-272735,23:19:56.29,-27:27:35.38,8.708,0.017,-0.88,...,0.07,1,2.158,63.4,2.63,<0.35,...,<2.61,...,...
J232447-271916,23:24:47.34,-27:19:16.80,4.727,0.014,-0.51,...,0.07,1,1.373,62.5,2.74,<0.36,...,<2.69,...,A
J232519-120727,23:25:19.80,-12:07:27.75,13.923,0.018,-0.84,...,0.07,1,1.875,54.1,4.34,<0.51,...,<3.27,...,A
J232831-145415,23:28:31.46,-14:54:15.78,6.695,0.015,-0.63,...,0.07,2,...,54.8,3.77,<0.31,...,<2.03,...,...
J232834-210542,23:28:34.44,-21:05:42.99,4.985,0.015,-0.83,...,0.07,2,...,58.1,4.72,<0.19,...,<1.34,...,...
J232848-250806,23:28:48.41,-25:08:06.06,3.96,0.014,-0.87,...,0.07,1,0.614,60.4,4.08,<0.23,...,<1.67,...,...
J232933-192257,23:29:33.57,-19:22:57.66,6.768,0.014,-0.86,...,0.07,1,1.405,57.0,6.71,<0.19,...,<1.26,...,...
J232938-211332,23:29:38.80,-21:13:32.54,3.088,0.014,-0.75,...,0.08,1,0.676,58.0,3.29,<0.31,...,<2.13,...,...
J233003-180803,23:30:03.32,-18:08:03.31,3.901,0.013,-0.9,...,0.07,1,0.612,56.2,2.6,<0.51,...,<3.39,...,...
J233118-184038,23:31:18.65,-18:40:38.16,2.32,0.013,-0.82,...,0.08,1,0.425,56.2,2.87,<0.4,...,<2.7,...,...
J233147-245210,23:31:47.43,-24:52:10.94,5.856,0.015,-0.92,...,0.07,1,0.755,59.7,7.46,<0.07,...,<0.53,...,...
J233225-095753,23:32:25.81,-09:57:53.66,7.228,0.02,-0.77,...,0.07,1,1.426,51.5,4.49,<0.28,...,<1.72,...,A
J233247-313728,23:32:47.18,-31:37:28.59,2.503,0.012,-0.87,...,0.08,1,0.45,63.8,2.65,<0.24,...,<1.82,...,...
J233343-305753,23:33:43.42,-30:57:53.11,4.925,0.012,-0.07,*,...,1,0.807,63.2,5.11,<0.21,...,<1.58,...,P
J233429-334502,23:34:29.59,-33:45:02.50,3.787,0.012,-0.98,...,0.07,2,...,64.9,3.28,<0.36,...,<2.79,...,...
J233620-243925,23:36:20.53,-24:39:25.69,1.41,0.015,-1.0,...,0.09,1,0.178,58.8,2.86,<0.32,...,<2.28,...,...
J233648-344403,23:36:48.56,-34:44:03.96,8.003,0.015,-1.16,...,0.07,1,1.01,65.2,5.29,<0.09,...,<0.7,...,...
J233650-223507,23:36:50.43,-22:35:07.11,1.461,0.013,-0.69,...,0.09,1,0.37,57.4,2.72,<0.38,...,<2.61,...,...
J233703-324041,23:37:03.27,-32:40:41.69,3.013,0.014,-0.73,...,0.08,1,0.589,63.8,3.6,<0.25,...,<1.9,...,...
J233727-261547,23:37:27.01,-26:15:47.52,1.084,0.014,-1.12,...,0.09,1,0.119,59.6,2.36,<0.56,...,<3.98,...,...
J233753-143515,23:37:53.64,-14:35:15.45,2.204,0.015,-0.92,...,0.08,2,...,52.7,4.95,<0.19,...,<1.2,...,...
J233756-175224,23:37:56.28,-17:52:24.40,3.387,0.012,-0.55,...,0.07,1,1.092,54.5,7.27,<0.16,...,<1.02,...,A
J233808-121854,23:38:08.21,-12:18:54.50,2.055,0.016,-0.65,...,0.08,2,...,51.4,3.31,<0.25,...,<1.52,...,...
J233826-202948,23:38:26.38,-20:29:48.03,0.902,0.012,-0.72,...,0.11,1,0.222,55.9,2.75,<0.49,...,<3.24,...,...
J233859-041326,23:38:59.63,-04:13:26.09,5.87,0.02,-0.63,...,0.07,1,1.461,47.4,3.15,<0.17,...,<0.95,...,...
J233905-192405,23:39:05.12,-19:24:05.86,1.507,0.011,-0.69,...,0.09,1,0.3,55.1,3.93,<0.24,...,<1.58,...,...
J233913-330105,23:39:13.31,-33:01:05.73,1.93,0.013,-0.5,...,0.09,1,0.395,63.7,2.42,<0.51,...,<3.85,...,P
J233933-212015,23:39:33.95,-21:20:15.38,0.823,0.013,-0.95,...,0.12,2,...,56.2,2.51,<0.5,...,<3.36,...,...
J233954-331011,23:39:54.82,-33:10:11.37,3.552,0.012,-0.73,...,0.07,1,1.284,63.7,4.52,<0.15,...,<1.12,...,A
J234003-165740,23:40:03.73,-16:57:40.80,1.465,0.013,-0.73,...,0.09,1,0.305,53.6,4.01,<0.18,...,<1.17,...,...
J234041-214633,23:40:41.19,-21:46:33.20,1.144,0.013,-0.84,...,0.1,1,0.214,56.3,4.25,<0.1,...,<0.69,...,...
J234045-230243,23:40:45.67,-23:02:43.72,1.532,0.014,-0.71,...,0.09,1,0.398,57.0,4.72,<0.15,...,<1.01,...,...
J234049-284835,23:40:49.52,-28:48:35.14,2.185,0.014,-0.73,...,0.08,2,...,60.6,5.73,<0.24,...,<1.76,...,...
J234050-115344,23:40:50.31,-11:53:44.25,1.222,0.017,-0.78,...,0.11,1,0.192,50.7,3.11,<0.37,...,<2.22,...,...
J234058-181917,23:40:58.31,-18:19:17.72,1.254,0.012,-0.91,...,0.09,1,0.186,54.2,4.0,<0.15,...,<0.96,...,...
J234058-283529,23:40:58.70,-28:35:29.54,1.096,0.014,-0.98,...,0.09,2,...,60.5,2.66,<0.43,...,<3.07,...,...
J234101-103337,23:41:01.64,-10:33:37.33,1.546,0.018,-0.97,...,0.09,2,...,49.9,2.97,<0.35,...,<2.07,...,...
J234112-162052,23:41:12.80,-16:20:52.75,9.262,0.015,-0.85,...,0.07,1,1.495,53.0,22.48,<0.03,...,<0.16,...,...
J234146-350620,23:41:46.10,-35:06:20.49,9.435,0.013,-0.54,...,0.07,1,1.823,64.7,8.02,<0.16,...,<1.21,...,A
J234207-092339,23:42:07.37,-09:23:39.49,3.361,0.02,-0.89,...,0.07,1,0.451,49.1,5.32,<0.2,...,<1.14,...,...
J234216-264911,23:42:16.14,-26:49:11.54,1.359,0.014,-0.81,...,0.09,1,0.221,59.1,4.25,<0.08,...,<0.55,...,...
J234234-165641,23:42:34.23,-16:56:41.79,0.9,0.013,-0.55,...,0.13,1,0.263,53.1,2.95,<0.31,...,<1.97,...,...
J234318-294324,23:43:18.11,-29:43:24.77,1.069,0.014,-0.94,...,0.1,1,0.179,60.8,2.61,<0.29,...,<2.09,...,...
J234324-214129,23:43:24.19,-21:41:29.94,4.525,0.012,-0.9,...,0.07,1,0.695,55.7,14.87,<0.03,...,<0.18,...,...
J234326-174849,23:43:26.67,-17:48:49.74,0.891,0.013,-1.0,...,0.11,1,0.18,53.4,2.89,<0.37,...,<2.37,...,...
J234337-300837,23:43:37.43,-30:08:37.85,1.497,0.013,-1.12,...,0.09,1,0.13,61.1,3.25,<0.13,...,<0.97,...,...
J234410-285129,23:44:10.65,-28:51:29.75,0.951,0.014,-0.71,...,0.11,1,0.27,60.1,2.89,<0.21,...,<1.51,...,A
J234412-240744,23:44:12.29,-24:07:44.41,2.198,0.014,-0.52,...,0.08,1,0.736,57.1,6.96,<0.14,...,<0.94,...,...
J234442-150407,23:44:42.02,-15:04:07.97,2.452,0.015,-0.79,...,0.08,1,0.403,51.6,7.43,<0.2,...,<1.23,...,...
J234451-274105,23:44:51.26,-27:41:05.13,1.139,0.014,-1.04,...,0.1,1,0.101,59.2,3.27,<0.23,...,<1.65,...,...
J234455-304058,23:44:55.53,-30:40:58.45,2.693,0.013,-0.77,...,0.08,1,0.599,61.2,5.8,<0.23,...,<1.7,...,...
J234457-265008,23:44:57.31,-26:50:08.52,1.317,0.014,-0.57,...,0.09,1,0.376,58.7,4.41,<0.15,...,<1.08,...,...
J234503-150619,23:45:03.78,-15:06:19.45,0.889,0.014,-0.4,...,0.14,1,0.285,51.5,2.86,<0.4,...,<2.44,...,...
J234507-303108,23:45:07.41,-30:31:08.58,0.888,0.014,-0.91,...,0.12,1,0.11,61.1,2.68,<0.25,...,<1.79,...,...
J234535-224714,23:45:35.12,-22:47:14.18,0.952,0.014,-0.83,...,0.11,1,0.194,56.0,3.91,<0.24,...,<1.6,...,...
J234540-093605,23:45:40.27,-09:36:05.64,1.516,0.019,-1.01,...,0.09,2,...,48.5,3.86,<0.25,...,<1.39,...,...
J234545-240232,23:45:45.57,-24:02:32.04,3.663,0.014,-0.95,...,0.07,1,0.645,56.7,13.31,<0.08,...,<0.57,...,A
J234607-222253,23:46:07.81,-22:22:53.42,0.572,0.013,-0.9,...,0.15,1,0.092,55.6,3.53,<0.27,...,<1.77,...,...
J234640-203010,23:46:40.24,-20:30:10.44,0.972,0.012,-0.67,...,0.11,1,0.223,54.4,4.03,<0.28,...,<1.79,...,...
J234644-072818,23:46:44.20,-07:28:18.44,5.278,0.017,-0.81,...,0.07,1,0.894,47.2,9.13,<0.15,...,<0.8,...,...
J234649-215732,23:46:49.84,-21:57:32.72,0.694,0.013,-0.92,...,0.13,1,0.075,55.2,2.88,<0.3,...,<1.96,...,...
J234649-301642,23:46:49.94,-30:16:42.32,1.121,0.013,-0.92,...,0.1,1,0.177,60.6,3.28,<0.05,...,<0.35,...,...
J234654-184428,23:46:54.53,-18:44:28.34,0.782,0.014,-1.05,...,0.13,1,0.074,53.3,2.89,<0.26,...,<1.65,...,...
J234659-190516,23:46:59.38,-19:05:16.75,0.696,0.014,-0.87,...,0.14,2,...,53.5,3.12,<0.39,...,<2.46,...,...
J234701-202725,23:47:01.03,-20:27:25.07,0.758,0.012,-1.22,...,0.11,1,0.121,54.3,3.35,<0.29,...,<1.84,...,A
J234737-214220,23:47:37.35,-21:42:20.36,0.344,0.012,-1.04,...,0.2,2,...,54.9,2.48,<0.21,...,<1.39,...,...
J234740-280839,23:47:40.25,-28:08:39.41,3.702,0.014,-1.48,...,0.07,1,0.053,59.1,11.44,<0.08,...,<0.6,...,...
J234755-232605,23:47:55.13,-23:26:05.77,0.563,0.014,-0.87,...,0.15,1,0.11,56.0,2.38,<0.25,...,<1.67,...,...
J234802-163107,23:48:02.36,-16:31:07.74,2.578,0.013,-0.54,...,0.08,1,2.642,51.7,10.85,<0.12,...,<0.75,...,AF
J234803-202550,23:48:03.51,-20:25:50.59,0.548,0.012,-0.86,...,0.15,1,0.087,54.1,2.43,<0.49,...,<3.13,...,...
J234805-312424,23:48:05.41,-31:24:24.42,1.096,0.013,-0.92,...,0.1,1,0.169,61.2,2.26,<0.36,...,<2.66,...,...
J234825-174836,23:48:25.23,-17:48:36.96,0.482,0.012,-0.9,...,0.18,1,0.077,52.4,3.0,<0.43,...,<2.66,...,...
J234826-183544,23:48:26.23,-18:35:44.22,0.839,0.013,-0.72,...,0.13,1,0.174,52.9,3.54,<0.19,...,<1.18,...,...
J234828-073753,23:48:28.40,-07:37:53.16,2.621,0.016,-0.72,...,0.08,1,0.378,46.9,6.0,<0.22,...,<1.2,...,...
J234830-261024,23:48:30.58,-26:10:24.98,0.772,0.014,-0.91,...,0.12,2,...,57.6,3.06,<0.14,...,<0.98,...,...
J234847-180422,23:48:47.46,-18:04:22.17,0.685,0.012,-0.72,...,0.15,1,0.15,52.5,2.89,<0.49,...,<3.06,...,...
J234850-314412,23:48:50.69,-31:44:12.76,2.311,0.013,-0.83,...,0.08,1,0.401,61.3,4.27,<0.32,...,<2.31,...,...
J234854-311707,23:48:54.31,-31:17:07.94,1.162,0.013,-0.75,...,0.1,2,...,61.0,2.39,<0.48,...,<3.48,...,...
J234917-251218,23:49:17.36,-25:12:18.64,0.827,0.015,-0.91,...,0.12,1,0.151,56.9,3.01,<0.04,...,<0.27,...,...
J234919-295119,23:49:19.77,-29:51:19.64,0.755,0.014,-0.76,...,0.13,1,0.129,60.0,2.85,<0.28,...,<2.03,...,...
J234925-121710,23:49:25.85,-12:17:10.95,0.791,0.02,-0.79,...,0.12,1,0.175,49.1,2.7,<0.39,...,<2.26,...,...
J234935-163529,23:49:35.86,-16:35:29.78,2.153,0.013,-0.98,...,0.08,2,...,51.5,8.72,<0.13,...,<0.78,...,...
J234945-292024,23:49:45.63,-29:20:24.19,1.512,0.014,-0.88,...,0.08,1,0.424,59.5,5.58,<0.1,...,<0.72,...,...
J234946-185826,23:49:46.60,-18:58:26.83,0.512,0.013,-0.99,...,0.17,1,0.069,52.9,2.53,<0.12,...,<0.73,...,...
J234951-295951,23:49:51.19,-29:59:51.42,0.749,0.014,-0.81,...,0.14,1,0.158,60.0,2.26,<0.57,...,<4.08,...,...
J234959-191226,23:49:59.74,-19:12:26.44,1.345,0.012,-0.75,...,0.09,1,0.221,53.0,6.35,<0.17,...,<1.08,...,...
J235005-261902,23:50:05.69,-26:19:02.29,0.694,0.014,-0.93,...,0.13,1,0.108,57.5,2.67,<0.4,...,<2.74,...,...
J235016-132114,23:50:16.00,-13:21:14.45,0.755,0.015,-0.94,...,0.12,1,0.055,49.5,3.41,<0.43,...,<2.48,...,...
J235019-215825,23:50:19.61,-21:58:25.47,0.68,0.012,-0.32,...,0.14,1,0.213,54.6,3.56,<0.29,...,<1.9,...,...
J235023-161756,23:50:23.25,-16:17:56.26,1.125,0.014,-0.8,...,0.11,1,0.137,51.2,5.41,<0.18,...,<1.11,...,...
J235025-022442,23:50:25.51,-02:24:42.40,7.943,0.028,-0.18,*,...,1,1.822,44.1,5.71,<0.29,...,<1.44,...,AP
J235027-163640,23:50:27.83,-16:36:40.56,0.678,0.013,-0.56,...,0.15,1,0.163,51.3,2.72,<0.4,...,<2.39,...,...
J235033-193811,23:50:33.00,-19:38:11.32,1.031,0.012,-0.79,...,0.11,1,0.214,53.1,5.0,<0.18,...,<1.13,...,...
J235037-114510,23:50:37.01,-11:45:10.91,3.053,0.016,-0.29,...,0.08,1,0.867,48.6,10.81,0.14,0.02,0.82,0.114,A
J235050-245702,23:50:50.17,-24:57:02.39,9.403,0.015,-0.96,...,0.07,1,1.302,56.4,39.31,<0.03,...,<0.19,...,...
J235053-081640,23:50:53.66,-08:16:40.49,1.197,0.02,-0.91,...,0.11,1,0.177,46.7,3.49,<0.46,...,<2.47,...,...
J235102-174818,23:51:02.47,-17:48:18.16,1.011,0.012,-0.64,...,0.11,1,0.256,51.9,5.37,<0.12,...,<0.72,...,...
J235113-193044,23:51:13.92,-19:30:44.33,1.046,0.012,-0.98,...,0.1,1,0.152,52.9,5.12,<0.03,...,<0.19,...,...
J235128-040226,23:51:28.53,-04:02:26.27,2.101,0.022,-0.81,...,0.09,2,...,44.6,3.28,<0.55,...,<2.8,...,...
J235128-231708,23:51:28.40,-23:17:08.14,2.826,0.014,-0.93,...,0.07,2,...,55.2,12.55,<0.06,...,<0.39,...,...
J235134-160739,23:51:34.39,-16:07:39.21,5.251,0.014,-0.87,...,0.07,1,0.811,50.8,20.83,<0.06,...,<0.37,...,...
J235137-300751,23:51:37.39,-30:07:51.63,1.078,0.013,-0.8,...,0.1,1,0.288,59.8,3.32,<0.36,...,<2.57,...,A
J235147-252046,23:51:47.65,-25:20:46.45,0.652,0.015,-0.85,...,0.15,2,...,56.5,2.67,<0.33,...,<2.22,...,...
J235153-201017,23:51:53.43,-20:10:17.55,0.851,0.012,-0.67,...,0.12,1,0.178,53.2,3.9,<0.27,...,<1.74,...,...
J235154-275823,23:51:54.98,-27:58:23.42,0.879,0.014,-0.65,...,0.12,1,0.244,58.3,3.02,<0.27,...,<1.88,...,...
J235156-010915,23:51:56.32,-01:09:15.58,7.563,0.031,-0.84,...,0.07,1,1.608,43.2,3.79,<0.42,...,<2.08,...,A
J235235-255525,23:52:35.68,-25:55:25.70,0.544,0.013,-0.63,...,0.16,1,0.143,56.8,3.1,<0.27,...,<1.82,...,...
J235240-074800,23:52:40.23,-07:48:00.79,1.669,0.018,-0.74,...,0.1,1,0.324,46.1,4.67,<0.34,...,<1.79,...,...
J235245-242724,23:52:45.26,-24:27:24.21,0.256,0.014,-0.19,...,0.36,1,0.074,55.8,2.66,<0.39,...,<2.57,...,...
J235258-295523,23:52:58.80,-29:55:23.98,1.446,0.013,-0.73,...,0.09,1,0.337,59.4,4.99,<0.23,...,<1.63,...,...
J235305-172643,23:53:05.41,-17:26:43.99,0.575,0.013,-0.63,...,0.14,2,...,51.3,3.61,<0.31,...,<1.86,...,...
J235308-103642,23:53:08.47,-10:36:42.43,1.225,0.018,-1.03,...,0.1,1,0.165,47.4,6.09,<0.16,...,<0.91,...,...
J235311-274325,23:53:11.13,-27:43:25.97,0.528,0.014,-0.87,...,0.16,1,0.169,57.9,2.39,<0.54,...,<3.7,...,A
J235313-211324,23:53:13.56,-21:13:24.56,0.219,0.013,-1.0,...,0.36,1,0.028,53.6,2.45,<0.46,...,<2.92,...,...
J235319-271334,23:53:19.84,-27:13:34.40,0.775,0.013,-0.77,...,0.12,1,0.142,57.5,3.5,<0.13,...,<0.9,...,...
J235320-222355,23:53:20.70,-22:23:55.79,0.348,0.013,-0.85,...,0.2,1,0.094,54.3,2.56,<0.21,...,<1.37,...,...
J235320-225524,23:53:20.27,-22:55:24.98,0.689,0.014,-1.02,...,0.13,1,0.089,54.7,3.18,<0.09,...,<0.56,...,...
J235328-162137,23:53:28.18,-16:21:37.62,0.543,0.013,-0.87,...,0.17,1,0.125,50.6,3.02,<0.13,...,<0.8,...,...
J235340-051417,23:53:40.83,-05:14:17.46,1.236,0.019,-0.46,...,0.14,1,0.334,44.6,3.11,<0.59,...,<3.0,...,...
J235345-213735,23:53:45.54,-21:37:35.60,0.541,0.016,-0.95,...,0.16,1,0.074,53.8,2.5,<0.04,...,<0.25,...,...
J235352-231126,23:53:52.61,-23:11:26.22,2.913,0.014,-0.83,...,0.07,1,0.511,54.8,14.9,<0.07,...,<0.45,...,...
J235355-305632,23:53:55.46,-30:56:32.59,0.539,0.012,-1.03,...,0.15,1,0.076,60.0,2.68,<0.42,...,<3.01,...,...
J235356-200649,23:53:56.58,-20:06:49.78,1.128,0.012,-0.57,...,0.11,1,0.197,52.8,6.09,<0.12,...,<0.76,...,...
J235359-183049,23:53:59.16,-18:30:49.29,0.41,0.013,-0.93,...,0.21,1,0.062,51.8,2.55,<0.49,...,<2.99,...,...
J235410-215647,23:54:10.74,-21:56:47.51,2.656,0.013,-0.84,...,0.08,2,...,53.9,14.0,<0.07,...,<0.43,...,...
J235415-190541,23:54:15.28,-19:05:41.86,0.55,0.013,-0.91,...,0.15,1,0.103,52.1,3.02,<0.35,...,<2.13,...,...
J235425-235915,23:54:25.54,-23:59:15.10,0.896,0.014,-0.97,...,0.11,2,...,55.2,5.89,<0.2,...,<1.32,...,...
J235426-075051,23:54:26.63,-07:50:51.26,1.319,0.018,-0.98,...,0.11,2,...,45.7,3.58,<0.48,...,<2.52,...,...
J235426-250623,23:54:26.53,-25:06:23.67,0.908,0.014,-1.21,...,0.1,1,0.062,55.9,4.68,<0.04,...,<0.29,...,...
J235430-151309,23:54:30.32,-15:13:09.31,1.035,0.015,-0.09,...,0.13,1,0.865,49.7,4.67,<0.26,...,<1.51,...,A
J235456-110105,23:54:56.63,-11:01:05.41,1.941,0.018,-0.72,...,0.08,1,0.467,47.3,7.47,<0.14,...,<0.75,...,A
J235511-242448,23:55:11.06,-24:24:48.83,0.46,0.014,-0.64,...,0.19,1,0.102,55.3,2.87,<0.24,...,<1.61,...,...
J235514-255025,23:55:14.30,-25:50:25.91,0.412,0.013,-0.81,...,0.19,1,0.081,56.3,2.37,<0.3,...,<2.04,...,...
J235519-210531,23:55:19.67,-21:05:31.48,0.605,0.013,-0.87,...,0.15,1,0.087,53.2,4.09,<0.12,...,<0.75,...,...
J235523-182137,23:55:23.98,-18:21:37.52,0.724,0.014,-0.59,...,0.15,1,0.221,51.4,4.4,<0.25,...,<1.49,...,...
J235525-335759,23:55:25.97,-33:57:59.66,1.104,0.017,-0.98,...,0.11,1,0.33,61.9,2.3,<0.14,...,<1.04,...,A
J235527-174137,23:55:27.45,-17:41:37.31,0.367,0.016,-0.78,...,0.24,1,0.06,51.0,2.6,<0.08,...,<0.48,...,...
J235527-241227,23:55:27.68,-24:12:27.95,1.586,0.014,-0.85,...,0.08,1,0.247,55.2,9.45,<0.11,...,<0.73,...,...
J235534-164735,23:55:34.21,-16:47:35.44,0.457,0.013,-0.7,...,0.21,1,0.092,50.4,2.83,<0.41,...,<2.44,...,...
J235553-184242,23:55:53.90,-18:42:42.66,0.945,0.013,-0.78,...,0.11,1,0.186,51.6,6.39,<0.12,...,<0.76,...,...
J235553-300046,23:55:53.33,-30:00:46.48,2.844,0.012,-0.95,...,0.07,1,0.401,59.0,9.84,<0.07,...,<0.46,...,...
J235555-181013,23:55:55.75,-18:10:13.70,2.698,0.013,-0.72,...,0.08,2,...,51.2,14.59,<0.08,...,<0.51,...,...
J235619-161343,23:56:19.73,-16:13:43.57,0.403,0.017,-0.65,...,0.23,1,0.098,50.0,2.6,<0.52,...,<3.06,...,...
J235626-325016,23:56:26.47,-32:50:16.88,1.146,0.013,-0.92,...,0.1,1,0.176,60.9,2.81,<0.18,...,<1.28,...,...
J235641-314919,23:56:41.19,-31:49:19.58,2.421,0.012,-0.61,...,0.08,1,0.643,60.2,7.02,<0.13,...,<0.96,...,...
J235646-083548,23:56:46.97,-08:35:48.14,1.802,0.021,-0.03,*,...,1,0.41,45.6,5.7,<0.26,...,<1.34,...,P
J235647-211022,23:56:47.15,-21:10:22.85,0.414,0.013,-0.92,...,0.19,1,0.068,52.9,2.87,<0.39,...,<2.43,...,...
J235648-290805,23:56:48.34,-29:08:05.86,0.702,0.013,-0.66,...,0.13,1,0.199,58.3,2.8,<0.41,...,<2.89,...,...
J235658-243958,23:56:58.16,-24:39:58.84,0.434,0.015,-0.95,...,0.18,1,0.071,55.2,2.69,<0.38,...,<2.51,...,...
J235701-213815,23:57:01.29,-21:38:15.27,1.108,0.013,-0.6,...,0.11,1,0.379,53.2,6.84,<0.15,...,<0.94,...,A
J235701-344532,23:57:01.20,-34:45:32.30,19.639,0.019,-1.12,...,0.07,1,1.285,62.2,30.71,<0.01,...,<0.05,...,...
J235705-022634,23:57:05.95,-02:26:34.77,4.343,0.027,-0.87,...,0.08,2,...,42.6,5.53,<0.23,...,<1.11,...,A
J235707-203246,23:57:07.61,-20:32:46.35,0.407,0.012,-1.09,...,0.2,1,0.039,52.5,2.56,<0.16,...,<1.0,...,...
J235708-181743,23:57:08.16,-18:17:43.42,4.039,0.014,-0.84,...,0.07,1,0.778,51.1,23.13,<0.05,...,<0.28,...,...
J235708-222039,23:57:08.59,-22:20:39.52,0.924,0.012,-0.74,...,0.11,1,0.219,53.6,5.42,<0.12,...,<0.75,...,...
J235710-154001,23:57:10.42,-15:40:01.87,0.494,0.014,-0.91,...,0.18,1,0.07,49.5,2.68,<0.39,...,<2.26,...,...
J235715-130724,23:57:15.88,-13:07:24.96,2.074,0.015,-1.01,...,0.08,2,...,48.0,9.37,<0.1,...,<0.53,...,...
J235721-142736,23:57:21.07,-14:27:36.58,0.686,0.014,-0.76,...,0.15,1,0.148,48.7,2.89,<0.2,...,<1.17,...,...
J235723-305905,23:57:23.39,-30:59:05.96,0.42,0.012,-1.0,...,0.17,1,0.055,59.5,2.49,<0.26,...,<1.82,...,...
J235724-113249,23:57:24.65,-11:32:49.82,1.14,0.018,-1.0,...,0.1,2,...,47.0,5.44,<0.22,...,<1.2,...,...
J235731-112540,23:57:31.26,-11:25:40.76,3.45,0.018,-0.61,...,0.07,1,1.814,47.0,14.67,<0.11,...,<0.6,...,A
J235735-211319,23:57:35.55,-21:13:19.17,3.321,0.013,-0.44,*,...,1,0.479,52.8,23.39,0.12,0.01,0.73,0.061,P
J235748-192007,23:57:48.57,-19:20:07.94,0.981,0.012,-0.87,...,0.1,1,0.154,51.6,6.64,<0.17,...,<1.06,...,...
J235751-150748,23:57:51.01,-15:07:48.15,0.423,0.015,-0.61,...,0.23,1,0.127,49.0,2.77,<0.38,...,<2.17,...,...
J235754-251425,23:57:54.71,-25:14:25.03,0.708,0.014,-0.58,...,0.14,1,0.227,55.4,4.96,<0.19,...,<1.27,...,...
J235755-341757,23:57:55.48,-34:17:57.53,0.819,0.016,-1.0,...,0.14,1,0.12,61.8,2.08,<0.18,...,<1.32,...,...
J235806-243741,23:58:06.86,-24:37:41.86,0.434,0.015,-0.74,...,0.2,1,0.091,55.0,2.66,<0.18,...,<1.16,...,...
J235809-080007,23:58:09.91,-08:00:07.17,2.255,0.019,-0.75,...,0.09,1,0.434,45.0,7.94,<0.21,...,<1.09,...,A
J235811-083118,23:58:11.88,-08:31:18.75,3.733,0.021,-0.89,...,0.07,1,0.457,45.3,11.96,<0.03,...,<0.16,...,...
J235815-180147,23:58:15.12,-18:01:47.93,1.556,0.013,-0.65,...,0.09,2,...,50.7,9.23,<0.11,...,<0.63,...,...
J235825-004450,23:58:25.27,-00:44:50.59,4.945,0.033,-0.85,...,0.08,1,0.864,41.6,3.33,<0.66,...,<3.07,...,...
J235826-244606,23:58:26.34,-24:46:06.69,0.401,0.016,-0.78,...,0.21,1,0.083,55.0,3.21,<0.17,...,<1.11,...,...
J235828-274337,23:58:28.65,-27:43:37.41,0.388,0.017,-0.64,...,0.22,1,0.112,57.0,2.2,<0.22,...,<1.46,...,...
J235829-230225,23:58:29.67,-23:02:25.24,0.625,0.013,-0.66,...,0.15,1,0.17,53.9,3.84,<0.23,...,<1.45,...,...
J235832-323814,23:58:32.60,-32:38:14.80,0.713,0.013,-0.85,...,0.13,2,...,60.5,2.66,<0.31,...,<2.23,...,...
J235833-201243,23:58:33.44,-20:12:43.10,0.361,0.012,-0.64,...,0.23,1,0.082,52.0,3.22,<0.27,...,<1.66,...,...
J235836-215855,23:58:36.24,-21:58:55.79,0.956,0.012,-0.9,...,0.11,1,0.152,53.2,5.18,<0.21,...,<1.3,...,...
J235846-191448,23:58:46.68,-19:14:48.52,0.91,0.012,-0.94,...,0.11,1,0.12,51.4,5.78,<0.16,...,<0.95,...,...
J235900-231629,23:59:00.85,-23:16:29.77,1.056,0.013,-0.79,...,0.1,1,0.221,53.9,6.6,<0.13,...,<0.8,...,...
J235903-124538,23:59:03.31,-12:45:38.72,0.485,0.015,-1.21,...,0.16,1,0.037,47.4,3.43,<0.33,...,<1.8,...,...
J235903-161720,23:59:03.09,-16:17:20.15,0.484,0.013,-0.74,...,0.18,1,0.1,49.5,2.89,<0.48,...,<2.77,...,...
J235904-152702,23:59:04.81,-15:27:02.34,0.892,0.014,-0.85,...,0.12,1,0.167,49.0,4.81,<0.27,...,<1.55,...,...
J235913-172540,23:59:13.38,-17:25:40.44,0.569,0.013,-0.75,...,0.18,1,0.103,50.1,4.58,<0.22,...,<1.32,...,...
J235914-144441,23:59:14.49,-14:44:41.88,0.986,0.015,-0.8,...,0.12,1,0.159,48.5,5.82,<0.12,...,<0.66,...,...
J235919-204754,23:59:19.76,-20:47:54.08,1.312,0.012,-0.55,...,0.1,1,0.472,52.3,8.72,<0.09,...,<0.58,...,AF
J235921-165056,23:59:21.14,-16:50:56.61,0.334,0.013,-0.67,...,0.29,1,0.091,49.8,3.64,<0.24,...,<1.39,...,...
J235924-161826,23:59:24.79,-16:18:26.91,0.826,0.013,-0.77,...,0.13,1,0.139,49.4,5.48,<0.11,...,<0.62,...,...
J235925-242504,23:59:25.01,-24:25:04.40,0.401,0.014,-0.87,...,0.14,1,0.087,54.6,2.54,<0.15,...,<0.96,...,...
J235931-212544,23:59:31.60,-21:25:44.69,0.923,0.012,-0.86,...,0.11,1,0.16,52.6,5.53,<0.19,...,<1.19,...,...
J235944-175235,23:59:44.13,-17:52:35.33,0.53,0.013,-1.02,...,0.16,1,0.086,50.3,2.94,<0.21,...,<1.26,...,...
J235945-330350,23:59:45.73,-33:03:50.93,1.595,0.012,-1.1,...,0.08,1,0.128,60.6,4.61,<0.22,...,<1.59,...,...
J235946-104119,23:59:46.51,-10:41:19.76,1.164,0.019,-0.75,...,0.11,1,0.28,46.1,5.23,<0.13,...,<0.71,...,...
J235956-251836,23:59:56.26,-25:18:36.38,0.36,0.014,-0.71,...,0.21,1,0.068,55.1,2.42,<0.44,...,<2.85,...,...
J235959-170358,23:59:59.09,-17:03:58.27,0.677,0.013,-0.73,...,0.15,1,0.151,49.8,4.56,<0.14,...,<0.81,...,...


==> ips2_readme.txt <==
Name:    ips_1146104736_src_catalogue_2017-06-01-a.cat: Chhetri et al. (2017)
Columns: 17
Rows:    2550

Parameters
----------
obsdate:
    2016-05-01T02:25:20
frequency:
    162
position_crossmatch:
    2017MNRAS.464.1146H


Columns
-------
     1: GLEAMname - Source name from GLEAM catalogue
     2: RA - Right Ascension (J2000)
     3: Dec - Declination (J2000)
     4: S162 - Estimated peak flux density at 162 MHz from GLEAM (Jy/beam)
     5: ErrS162 - Uncertainty in 162 MHz peak flux density (Jy/beam)
     6: Alpha_GLEAM - Spectral index from GLEAM catalogue
     7: Flag_Alpha_GLEAM - Flag "*" indicates GLEAM does not provide spectral index, but a least squares fit was used to estimate approximate spectral index across GLEAM band  
     8: ErrAlphaGLEAM - Uncertainty in spectral index
     9: nNVSS - Number NVSS of counterparts within 60 arcsecond of GLEAM position
    10: S1400 - Integrated flux density from NVSS, only when single counterpart listed in nNVSS (Jy)
    11: SolEl - Solar Elongation on date of observation
    12: Norm_SNR - Normalised signal to noise ratio
    13: SI - Scintillation index, "<" indicates an upper limit
    14: ErrSI - Uncertainty in SI
    15: NSI - Normalised Scintillation Index, "<" indicates an upper limit
    16: ErrNSI - Uncertainty in NSI
    17: Flag - "A" = AT20G source, "F" = Fermi source and "P" = Peaked spectrum source


